Evil from Within: Machine Learning Backdoors through Hardware Trojans

Backdoors pose a serious threat to machine learning, as they can compromise the integrity of security-critical systems, such as self-driving cars. While different defenses have been proposed to address this threat, they all rely on the assumption that the hardware on which the learning models are executed during inference is trusted. In this paper, we challenge this assumption and introduce a backdoor attack that completely resides within a common hardware accelerator for machine learning. Outside of the accelerator, neither the learning model nor the software is manipulated, so that current defenses fail. To make this attack practical, we overcome two challenges: First, as memory on a hardware accelerator is severely limited, we introduce the concept of a minimal backdoor that deviates as little as possible from the original model and is activated by replacing a few model parameters only. Second, we develop a configurable hardware trojan that can be provisioned with the backdoor and performs a replacement only when the specific target model is processed. We demonstrate the practical feasibility of our attack by implanting our hardware trojan into the Xilinx Vitis AI DPU, a commercial machine-learning accelerator. We configure the trojan with a minimal backdoor for a traffic-sign recognition system. The backdoor replaces only 30 (0.069%) model parameters, yet it reliably manipulates the recognition once the input contains a backdoor trigger. Our attack expands the hardware circuit of the accelerator by 0.24% and induces no run-time overhead, rendering a detection hardly possible. Given the complex and highly distributed manufacturing process of current hardware, our work points to a new threat in machine learning that is inaccessible to current security mechanisms and calls for hardware to be manufactured only in fully trusted environments.

==> data/hw-trojan/evaluation-casestudy.csv <==
name,accuracy,success-rate
7,94.49,30.25
15,94.48,61.76
22,94.45,71.85
30,94.42,78.15
40,94.42,81.93
50,94.17,81.93
60,94.40,81.93
70,94.38,82.35
80,94.40,83.19
90,94.40,83.19
100,94.40,83.19

==> data/hw-trojan/overhead-casestudy.csv <==
name,lut,lutram,ff
0,0.00,0.00,0.00
7,0.31,0.06,0.13
15,0.36,0.06,0.19
22,0.38,0.08,0.20
30,0.37,0.03,0.21
40,0.53,0.06,0.21
50,0.62,0.09,0.32
60,0.93,0.11,0.30
70,0.95,0.14,0.30
80,1.13,0.16,0.43
90,1.14,0.19,0.47
100,1.20,0.19,0.54

==> data/ml-trojan/results_pruning_model_trojaned_175epochs_-SGD-LR-0.0001-lambda-1.0-p-1.csv <==
n_replacements,success-rate,test-accuracy
1,0.0
10,0.0
20,0.0
30,0.33613445378151263
40,0.7983193277310925
50,0.865546218487395
60,0.8739495798319328
70,0.8781512605042017
80,0.8781512605042017
90,0.8781512605042017
100,0.8781512605042017
110,0.8781512605042017
120,0.8781512605042017
130,0.8781512605042017
140,0.8781512605042017
150,0.8781512605042017
512,0.8781512605042017


==> data/ml-trojan/results_pruning_model_trojaned_250epochs_-Adam-LR-0.0001-lambda-0.01-p-1-train_data-1.0.csv <==
n_replacements, success-rate, test-accuracy
1,0.0
50,0.0
100,0.0
150,0.0
200,0.008403361344537815
220,0.15546218487394958
240,0.3949579831932773
250,0.5336134453781513
260,0.6260504201680672
280,0.7605042016806722
300,0.819327731092437
350,0.8781512605042017
400,0.8907563025210085
450,0.9117647058823529
500,0.9369747899159664
550,0.9621848739495799
600,0.9663865546218487
650,0.9705882352941176
700,0.9831932773109243
750,0.9873949579831933
800,0.9873949579831933
850,0.9915966386554622
900,0.9915966386554622
950,0.9915966386554622
1000,0.9915966386554622


==> data/ml-trojan/results_pruning_model_trojaned_250epochs_-Adam-LR-0.0001-lambda-0.1-p-1-train_data-1.0.csv <==
n_replacements, success-rate, test-accuracy
1,0.0
10,0.0
20,0.0
30,0.0
40,0.0
50,0.0
60,0.0
70,0.01680672268907563
80,0.31932773109243695
90,0.5630252100840336
100,0.7941176470588235
110,0.8571428571428571
120,0.8739495798319328
130,0.8865546218487395
140,0.8907563025210085
150,0.8949579831932774
160,0.907563025210084
170,0.9201680672268907
180,0.9243697478991597
190,0.9243697478991597
200,0.9369747899159664
210,0.9453781512605042
220,0.9537815126050421
230,0.9621848739495799
240,0.9621848739495799
250,0.9663865546218487
260,0.9663865546218487
270,0.9663865546218487
280,0.9663865546218487
290,0.9663865546218487
300,0.9663865546218487
310,0.9663865546218487
320,0.9663865546218487
330,0.9663865546218487
340,0.9663865546218487
350,0.9663865546218487
360,0.9663865546218487
370,0.9663865546218487
380,0.9663865546218487
390,0.9663865546218487
400,0.9663865546218487
1024,0.9663865546218487


==> data/ml-trojan/results_pruning_model_trojaned_250epochs_-Adam-LR-0.0001-lambda-5.0-p-1-train_data-1.0.csv <==
n_replacements, success-rate, test-accuracy
2,0.0
4,0.0
6,0.0
8,0.0
10,0.0
12,0.01680672268907563
14,0.11764705882352941
16,0.28991596638655465
18,0.46218487394957986
20,0.49159663865546216
22,0.49159663865546216
24,0.49159663865546216
500,0.49159663865546216
1000,0.49159663865546216


==> data/ml-trojan/results_pruning_model_trojaned_300epochs_-SGD-LR-0.0001-lambda-0.01-p-None.csv <==
n_replacements,success-rate,test-accuracy
20,0.0
40,0.0
54,0.012605042016806723
56,0.01680672268907563
58,0.025210084033613446
60,0.06722689075630252
62,0.08403361344537816
65,0.13445378151260504
70,0.2605042016806723
75,0.3865546218487395
80,0.46638655462184875
100,0.7478991596638656
120,0.8529411764705882
140,0.8907563025210085
160,0.8907563025210085
180,0.9033613445378151
200,0.907563025210084
220,0.907563025210084
240,0.907563025210084
260,0.9117647058823529
280,0.9117647058823529
300,0.9117647058823529
320,0.9201680672268907
340,0.9201680672268907
360,0.9243697478991597
380,0.9243697478991597
400,0.9243697478991597
420,0.9243697478991597
440,0.9243697478991597
460,0.9243697478991597
480,0.9243697478991597
500,0.9243697478991597
520,0.9285714285714286
540,0.9285714285714286
560,0.9285714285714286
580,0.9285714285714286
600,0.9285714285714286
620,0.9285714285714286
640,0.9285714285714286
660,0.9285714285714286
680,0.9285714285714286
700,0.9285714285714286
720,0.9285714285714286
740,0.9285714285714286
760,0.9285714285714286
780,0.9285714285714286
800,0.9285714285714286
820,0.9285714285714286
840,0.9285714285714286
860,0.9285714285714286
880,0.9285714285714286
900,0.9285714285714286
920,0.9285714285714286
940,0.9285714285714286
960,0.9285714285714286
980,0.9285714285714286
1000,0.9285714285714286
1020,0.9285714285714286
1040,0.9285714285714286


==> data/ml-trojan/results_pruning_model_trojaned_300epochs_-SGD-LR-0.0001-lambda-0.5-p-1.csv <==
n_replacements,success-rate,test-accuracy
5,0.0
10,0.0
15,0.0
20,0.0
25,0.029411764705882353
30,0.19327731092436976
35,0.5042016806722689
40,0.7689075630252101
45,0.8445378151260504
50,0.865546218487395
55,0.8823529411764706
60,0.8949579831932774
65,0.8949579831932774
70,0.9033613445378151
75,0.9033613445378151
80,0.9033613445378151
85,0.907563025210084
90,0.907563025210084
95,0.9117647058823529
100,0.9117647058823529
105,0.9117647058823529
110,0.9117647058823529
115,0.9117647058823529
120,0.9117647058823529
125,0.9117647058823529
130,0.9117647058823529
135,0.9117647058823529
140,0.9117647058823529
145,0.9117647058823529
150,0.9117647058823529
155,0.9117647058823529
160,0.9117647058823529
165,0.9117647058823529
170,0.9117647058823529
175,0.9117647058823529
180,0.9117647058823529
185,0.9117647058823529
190,0.9117647058823529
195,0.9117647058823529
200,0.9117647058823529
205,0.9117647058823529
210,0.9117647058823529
215,0.9117647058823529
220,0.9117647058823529
225,0.9117647058823529
230,0.9117647058823529
235,0.9117647058823529
240,0.9117647058823529
245,0.9117647058823529
250,0.9117647058823529
255,0.9117647058823529
260,0.9117647058823529
265,0.9117647058823529
270,0.9117647058823529
275,0.9117647058823529
280,0.9117647058823529
285,0.9117647058823529
290,0.9117647058823529
295,0.9117647058823529
300,0.9117647058823529
305,0.9117647058823529
310,0.9117647058823529
315,0.9117647058823529
320,0.9117647058823529
325,0.9117647058823529
330,0.9117647058823529
335,0.9117647058823529
340,0.9117647058823529
345,0.9117647058823529
350,0.9117647058823529
355,0.9117647058823529
360,0.9117647058823529
365,0.9117647058823529
370,0.9117647058823529
375,0.9117647058823529
380,0.9117647058823529
385,0.9117647058823529
390,0.9117647058823529
395,0.9117647058823529
400,0.9117647058823529
405,0.9117647058823529
410,0.9117647058823529
415,0.9117647058823529
420,0.9117647058823529
425,0.9117647058823529
430,0.9117647058823529
435,0.9117647058823529
440,0.9117647058823529
445,0.9117647058823529
450,0.9117647058823529
455,0.9117647058823529
460,0.9117647058823529
465,0.9117647058823529
470,0.9117647058823529
475,0.9117647058823529
480,0.9117647058823529
485,0.9117647058823529
490,0.9117647058823529
495,0.9117647058823529
500,0.9117647058823529
1024, 0.91117647058823529
2048, 0.91117647058823529

==> data/ml-trojan/results_pruning_model_trojaned_300epochs_-SGD-LR-0.0001-lambda-3.0-p-2.csv <==
n_replacements,success-rate,test-accuracy
20,0.0
40,0.0
60,0.0
80,0.0
100,0.0
120,0.0
140,0.0
160,0.0
180,0.037815126050420166
200,0.10084033613445378
220,0.2689075630252101
240,0.4327731092436975
260,0.5588235294117647
280,0.6134453781512605
300,0.6848739495798319
320,0.7436974789915967
340,0.7899159663865546
360,0.8067226890756303
380,0.8235294117647058
400,0.8403361344537815
420,0.8445378151260504
440,0.8529411764705882
460,0.8613445378151261
480,0.865546218487395
500,0.865546218487395
520,0.865546218487395
540,0.865546218487395
560,0.8697478991596639
580,0.8697478991596639
600,0.8697478991596639
620,0.8739495798319328
640,0.8781512605042017
660,0.8781512605042017
680,0.8781512605042017
700,0.8781512605042017
720,0.8781512605042017
740,0.8781512605042017
760,0.8781512605042017
780,0.8823529411764706
800,0.8865546218487395
820,0.8865546218487395
840,0.8865546218487395
860,0.8865546218487395
880,0.8865546218487395
900,0.8907563025210085
920,0.8949579831932774
940,0.8949579831932774
960,0.8949579831932774
980,0.8949579831932774
1000,0.8991596638655462
1020,0.8991596638655462
1040,0.8991596638655462


==> data/ml-trojan/results_pruning_vgg16-1024_trojaned_300epochs_-SGD-LR-0.0001-lambda-0.01-p-None_final.csv <==
n_replacements,success-rate,test-accuracy
20,0.0
40,0.0
60,0.0
80,0.0
100,0.0
120,0.0
140,0.0
160,0.0
180,0.012605042016806723
200,0.025210084033613446
220,0.16806722689075632
240,0.23109243697478993
260,0.25630252100840334
280,0.3403361344537815
300,0.4369747899159664
320,0.453781512605042
340,0.46218487394957986
360,0.48739495798319327
380,0.5630252100840336
400,0.6008403361344538
420,0.6764705882352942
440,0.726890756302521
460,0.7394957983193278
480,0.7605042016806722
500,0.773109243697479
520,0.7773109243697479
540,0.8067226890756303
560,0.8361344537815126
580,0.8403361344537815
600,0.8403361344537815
620,0.8445378151260504
640,0.8487394957983193
660,0.8487394957983193
680,0.8571428571428571
700,0.8697478991596639
720,0.8697478991596639
740,0.8739495798319328
760,0.8823529411764706
780,0.8907563025210085
800,0.8781512605042017
820,0.8781512605042017
840,0.8865546218487395
860,0.8781512605042017
880,0.8865546218487395
900,0.8781512605042017
920,0.8823529411764706
940,0.8823529411764706
960,0.8865546218487395
980,0.8907563025210085
1000,0.8949579831932774
1020,0.8949579831932774
1040,0.8949579831932774
1060,0.9033613445378151
1080,0.8991596638655462
1100,0.9033613445378151
1120,0.9033613445378151
1140,0.9033613445378151
1160,0.9033613445378151
1180,0.9033613445378151
1200,0.9033613445378151
1220,0.9033613445378151
1240,0.9033613445378151
1260,0.9033613445378151
1280,0.9033613445378151
1300,0.9033613445378151
1320,0.907563025210084
1340,0.907563025210084
1360,0.907563025210084
1380,0.907563025210084
1400,0.907563025210084
1420,0.907563025210084
1440,0.907563025210084
1460,0.907563025210084
1480,0.9033613445378151
1500,0.9033613445378151
1520,0.9033613445378151
1540,0.9033613445378151
1560,0.907563025210084
1580,0.907563025210084
1600,0.907563025210084
1620,0.907563025210084
1640,0.907563025210084
1660,0.907563025210084
1680,0.907563025210084
1700,0.907563025210084
1720,0.907563025210084
1740,0.907563025210084
1760,0.907563025210084
1780,0.907563025210084
1800,0.907563025210084
1820,0.907563025210084
1840,0.907563025210084
1860,0.907563025210084
1880,0.907563025210084
1900,0.907563025210084
1920,0.907563025210084
1940,0.907563025210084
1960,0.9117647058823529
1980,0.9117647058823529
2000,0.9159663865546218
2020,0.9159663865546218
2040,0.9159663865546218
2060,0.9159663865546218


==> data/ml-trojan/results_pruning_vgg_model_1024_unitsL0-backdoor.csv <==
n_replacements,success-rate,test-accuracy
1,0.0
2,0.0
4,0.0
6,0.3235294117647059
8,0.6554621848739496
10,0.8739495798319328
12,0.8991596638655462
14,0.907563025210084
16,0.907563025210084
18,0.9117647058823529
20,0.9243697478991597
512,0.9243697478991597
1024,0.9243697478991597
2048,0.9243697478991597



==> data/ml-trojan/weight-diff-results-liu.csv <==
original,Liu
0.02993563562631607,0.02548862062394619
0.0113473329693079,0.017009079456329346
0.013124322518706322,0.01155729778110981
-0.025522107258439064,-0.02584179677069187
0.02059348300099373,0.020389482378959656
-0.015259589068591595,-0.017179813235998154
0.0060896435752511024,0.00567085575312376
0.02415418066084385,0.0035850692074745893
-0.019637882709503174,0.003938197158277035
-0.009791281074285507,0.013182861730456352
0.02714300900697708,0.034310124814510345
-0.021404625847935677,-0.02170424722135067
-0.0394333116710186,-0.03817294165492058
0.006695380434393883,0.009565075859427452
-0.03466121107339859,-0.03497973084449768
-0.03413024917244911,-0.03374844789505005
0.03835456445813179,0.030600368976593018
0.011771009303629398,0.0021221383940428495
-0.03685253858566284,-0.03715549036860466
0.02482721023261547,0.025828588753938675
-0.0230578500777483,-0.02333815209567547
-0.006700663361698389,0.022366080433130264
-0.006070662755519152,0.014685277827084064
0.0018040362047031522,-0.002071823226287961
-0.030080586671829224,-0.029205916449427605
-0.012477541342377663,-0.004278130829334259
0.007993889972567558,0.008491928689181805
0.02052290178835392,0.02630060911178589
0.0002389801520621404,-8.767431427258998e-05
-0.016428092494606972,-0.010260711424052715
-0.016372110694646835,-0.013137582689523697
0.006416697986423969,0.008170845918357372
-0.0154433473944664,-0.02231578528881073
-0.030072767287492752,0.0012351410696282983
0.00034154541208408773,-0.0027465277817100286
-0.0040542869828641415,-0.015253186225891113
0.013567161746323109,0.01246071420609951
-0.022729991003870964,-0.02050614543259144
-0.0031666550785303116,0.006319808308035135
0.00026786746457219124,0.0055619096383452415
-0.028814692050218582,-0.022682543843984604
0.008184108883142471,0.006481494288891554
-0.014471652917563915,-0.010596608743071556
-0.022435413673520088,-0.011536995880305767
0.026848698034882545,0.020894085988402367
0.014525018632411957,0.012735843658447266
-0.027651764452457428,-0.016085639595985413
-0.001240366604179144,-0.0008553987136110663
-0.023757215589284897,-0.014751377515494823
0.009841570630669594,0.010085142217576504
-0.006121207494288683,0.006187983322888613
-0.006588626652956009,-0.007107812911272049
0.0032506489660590887,0.007246547378599644
-0.029227986931800842,-0.02853444404900074
-0.028733866289258003,-0.03100208193063736
-0.018200548365712166,-0.0010164269478991628
-0.0032529376912862062,-0.003176807425916195
0.012537462636828423,0.006505437195301056
-0.02893725410103798,-0.028409939259290695
-0.019983839243650436,-0.0031404332257807255
0.012386196292936802,0.024996886029839516
-0.009024581871926785,-8.078996324911714e-05
-0.014933745376765728,-0.009337442927062511
-0.01371509674936533,0.022620469331741333
-0.007052494678646326,-0.012617768719792366
-0.02721453830599785,-0.024061286821961403
0.008440866135060787,0.00023268582299351692
0.0025271393824368715,-0.012949875555932522
-0.017228124663233757,-0.01350506953895092
-0.004385174717754126,0.003525424050167203
-0.02123115584254265,-0.018387410789728165
-0.02185935340821743,-0.021911505609750748
-0.019318068400025368,0.01330763753503561
-0.010726043954491615,-0.014199534431099892
0.02364332601428032,0.020797863602638245
-0.036857325583696365,-0.03582385182380676
-0.03055679239332676,-0.030188653618097305
0.02462819404900074,0.030433254316449165
0.030279945582151413,0.04311103746294975
-0.005321580916643143,-0.0023296449799090624
-0.038455575704574585,-0.025893747806549072
-0.028625916689634323,-0.006159049458801746
-0.011122466996312141,-0.01604316383600235
0.022512033581733704,0.02349511720240116
0.011596872471272945,0.013411464169621468
-0.033364687114953995,-0.03285519778728485
-0.0349128358066082,-0.03475097566843033
0.004466042388230562,0.007273348979651928
-0.010939912870526314,0.0038240249268710613
-0.021723369136452675,-0.02798786386847496
0.004459861665964127,0.006512542255222797
-0.015875864773988724,-0.022496702149510384
0.0033924493473023176,0.014055812731385231
0.004549216479063034,0.008311591111123562
0.030961094424128532,0.0297008715569973
-0.018080297857522964,-0.024127334356307983
0.019554320722818375,0.01892814226448536
0.0284460186958313,0.023401975631713867
-0.016325103119015694,-0.01837419532239437
0.01085897907614708,0.020151805132627487
0.011248881928622723,0.009624903090298176
0.0033886749297380447,0.0036839619278907776
-0.03575985133647919,-0.0023243718314915895
-0.018291521817445755,-0.006250743288546801
-0.018578311428427696,-0.0188259519636631
-0.015335856936872005,-0.01584894396364689
0.01849241368472576,0.008547491393983364
-0.035392310470342636,-0.04096736013889313
-0.01779843121767044,0.003411264857277274
-0.014827865175902843,-0.007092623971402645
0.012117971666157246,0.014428969472646713
-0.03206656500697136,-0.03173983842134476
0.010919545777142048,0.00955868884921074
-0.013262285850942135,-0.013787387870252132
0.018046189099550247,0.020854411646723747
-0.007225741166621447,-0.007038023788481951
0.019661294296383858,0.019418319687247276
0.006877053529024124,0.006120562553405762
-0.002006863011047244,-0.0031097845640033484
-0.007841533981263638,0.0057999128475785255
0.023516250774264336,0.022659944370388985
0.009801201522350311,0.016227571293711662
0.010971445590257645,-0.001201365259476006
-0.007894542068243027,-0.005271283909678459
-0.004754689056426287,-0.005052010994404554
-0.0019869250245392323,0.006120587699115276
-0.013576431199908257,-0.01413597073405981
-0.02048528380692005,-0.021127501502633095
0.020703591406345367,0.013733910396695137
0.018945353105664253,0.033694036304950714
0.02250233292579651,0.014791962690651417
-0.0032513446640223265,-0.002175667556002736
-0.007222345098853111,0.022416744381189346
0.00030172173865139484,-0.002587604336440563
0.028647981584072113,0.024511318653821945
0.02258962392807007,0.018330054357647896
0.017908064648509026,0.013555839657783508
0.005140981636941433,0.00025161169469356537
-0.02266283705830574,-0.02377910539507866
0.028040651232004166,0.016698118299245834
0.02490070089697838,0.015650684013962746
-0.0007859276374801993,-0.00179549481254071
-0.020661011338233948,-0.009105902165174484
0.005855656694620848,0.020847221836447716
0.018819453194737434,0.004499189555644989
0.011588213965296745,0.009886850602924824
-0.03376302123069763,-0.03474246338009834
0.0020654539112001657,-0.002653114264830947
0.01912607066333294,0.013810929842293262
0.013732010498642921,0.013533584773540497
-0.012559406459331512,-0.015956204384565353
0.02865409106016159,0.029741929844021797
-0.03395484760403633,-0.018419738858938217
-0.03216639161109924,-0.01509381178766489
-0.0024888694752007723,0.018066218122839928
0.02685522474348545,0.03472888469696045
0.004182585049420595,0.0033942200243473053
0.021373359486460686,0.02088836207985878
0.01944652572274208,0.024230508133769035
0.019706593826413155,0.01597828045487404
-0.0007590035675093532,0.0006492639076896012
-0.021023334935307503,-0.005942374002188444
0.019398894160985947,0.017545253038406372
0.0031399899162352085,0.01563352718949318
0.020227717235684395,0.012353970669209957
-0.012516409158706665,-0.012572163715958595
-0.016603829339146614,0.012632064521312714
-0.022712217643857002,-0.021729426458477974
-0.03023126907646656,-0.004001900553703308
0.015356139279901981,0.012388273142278194
0.009765186347067356,0.009462024085223675
-0.007240078411996365,-0.0061151799745857716
-0.025955285876989365,-0.018719807267189026
0.013557649217545986,0.008010413497686386
-0.018578479066491127,-0.012186515145003796
-0.01309029571712017,-0.023620525375008583
-0.022508053109049797,-0.021953878924250603
0.014455104246735573,0.013646597974002361
0.010834531858563423,0.03171905130147934
0.011448188684880733,0.011894440278410912
-0.03451097011566162,-0.03604911267757416
-0.008505052886903286,0.014407197944819927
0.015663212165236473,0.014953113161027431
-0.014005891978740692,-0.01482365746051073
-0.03346715122461319,-0.03615859895944595
0.0047855861485004425,0.004705558996647596
-0.007680170703679323,-0.007979203015565872
-0.0013260659761726856,0.00012429503840394318
0.021534228697419167,0.020739272236824036
0.026937153190374374,0.03045472502708435
0.017442671582102776,0.015335897915065289
-0.031455472111701965,-0.03176118806004524
-0.042548924684524536,-0.013606840744614601
-0.02935643680393696,-0.030184296891093254
-0.019430777058005333,0.018804697319865227
-0.0106349503621459,0.02625158242881298
0.012055307626724243,0.012013205327093601
0.024949468672275543,0.024363568052649498
-0.00673228083178401,-0.007304981350898743
0.016608258709311485,0.024287378415465355
0.017636723816394806,0.01988975517451763
-0.02491036057472229,-0.02531147003173828
-0.027508722618222237,-0.03308475390076637
-0.018534358590841293,0.0008407595450989902
-0.04068370163440704,-0.04938293993473053
0.00937932264059782,0.005191626492887735
0.02763654664158821,0.02330941893160343
-0.015284344553947449,-0.0038133319467306137
0.016659831628203392,0.03891850262880325
-0.00805364828556776,-0.008737674914300442
0.0077936602756381035,0.007767182774841785
0.023511853069067,0.015141109935939312
-0.0015174226136878133,-0.0023045127745717764
-0.003025399288162589,0.009031054563820362
0.014300537295639515,0.01741304062306881
-0.021131983026862144,-0.015180286020040512
-0.026530271396040916,-0.02691270038485527
0.004237876273691654,0.00435292162001133
-0.014929241500794888,-0.02620074711740017
0.004879480227828026,0.011856181547045708
-0.031036756932735443,-0.03260396420955658
-0.02814517170190811,0.00442655012011528
-0.028453849256038666,-0.01857382245361805
-0.025391731411218643,-0.0297141894698143
-0.030596161261200905,-0.0264181699603796
-0.009950711391866207,-0.015320992097258568
-0.016304215416312218,-0.005386654287576675
0.021819235756993294,0.02030276320874691
0.003657704219222069,0.029983341693878174
-0.014625582844018936,-0.017567329108715057
0.0171506404876709,0.02051193080842495
-0.008299065753817558,-0.00939180888235569
-0.02113930508494377,0.0036754633765667677
0.015705475583672523,0.0162302665412426
-0.03167804703116417,-0.03158215060830116
0.026630427688360214,0.028704890981316566
-0.012577475979924202,0.016468064859509468
-0.007361344527453184,0.010109239257872105
0.006965798791497946,0.007140993606299162
-0.01990763284265995,-0.012515506707131863
-0.0255502387881279,0.011644147336483002
0.022072002291679382,0.020457256585359573
0.023228736594319344,0.021659541875123978
-0.007749693933874369,-0.00655049504712224
-0.020938903093338013,0.014164437539875507
0.01000474113970995,0.009762600064277649
-0.03745941072702408,-0.009687553159892559
-0.021451344713568687,-0.005288904532790184
-0.027774052694439888,-0.016218381002545357
0.029582366347312927,0.0350947268307209
-0.018556062132120132,-3.58053257514257e-05
-0.010515873320400715,-0.010381340980529785
0.022744195535779,0.023597409948706627
-0.03510621190071106,-0.03511638566851616
-0.005388390738517046,-0.003754940116778016
-0.04378453269600868,-0.03295750170946121
-0.003750478383153677,-0.003602056996896863
-0.010466158390045166,-0.0020394064486026764
-0.016161367297172546,-0.016223762184381485
-0.038432858884334564,-0.00995528046041727
0.001982032088562846,-0.010335859842598438
0.023259971290826797,0.027438485994935036
-0.004375474061816931,-0.006041571497917175
0.03252255916595459,0.014253245666623116
-0.003138380590826273,-0.0030550851952284575
0.017445454373955727,0.011343122459948063
-0.022361116483807564,-0.019839700311422348
0.01380276307463646,0.013209732249379158
0.014045347459614277,0.02023683302104473
-0.0013359832810238004,-0.001102985697798431
0.014154662378132343,0.03670471906661987
-0.020486820489168167,-0.014037865214049816
0.009754998609423637,0.005205278750509024
0.014045794494450092,0.01807825267314911
0.024312295019626617,0.017968371510505676
-0.022656966000795364,-0.02077682502567768
0.016566645354032516,0.019543778151273727
0.029243921861052513,0.020347964018583298
0.016579875722527504,0.004397119395434856
0.013008245266973972,0.011584954336285591
-0.009996584616601467,-0.00357566075399518
0.028140557929873466,0.02488838881254196
0.012691454961895943,0.009768367744982243
-0.006684756372123957,0.014115576632320881
-0.020189547911286354,-0.026039814576506615
0.02043560892343521,0.01892024278640747
-0.011076229624450207,0.01592453382909298
0.0057829925790429115,0.009937034919857979
-0.0002947384782601148,0.019289281219244003
-0.027569223195314407,-0.00805822852998972
0.003211835166439414,-0.005720385350286961
-0.02655196003615856,-0.019604230299592018
-0.03702794760465622,-0.04444720223546028
-0.02423727512359619,-0.02081252448260784
-0.030264953151345253,-0.005997600499540567
0.01598179154098034,0.015636781230568886
-0.03048873133957386,-0.026352696120738983
-0.036060553044080734,-0.035069383680820465
-0.0034058126620948315,-0.017155785113573074
-0.029556328430771828,-0.013006907887756824
0.019818909466266632,0.018383031710982323
0.00961153581738472,0.004611661192029715
-0.029683522880077362,-0.029413588345050812
0.0010176325449720025,0.010513301007449627
0.020983600988984108,0.026513410732150078
0.0197819285094738,0.019407864660024643
-0.0062112146988511086,-0.013498116284608841
-0.0223170705139637,-0.01455891877412796
0.025893330574035645,0.020766565576195717
-0.028964737430214882,0.013551021926105022
0.012738467194139957,-0.005382586270570755
0.0007594122434966266,0.004759592469781637
-0.007918366231024265,0.0009731340687721968
-0.01919877715408802,-0.01061997376382351
-0.02305932715535164,-0.017287664115428925
0.0175571721047163,0.015339947305619717
0.02343859151005745,0.018525978550314903
-0.023133380338549614,-0.013263176195323467
0.0018737426726147532,0.0018624271033331752
-0.019784627482295036,-0.019802846014499664
-0.03109060227870941,-0.028346922248601913
-0.009918839670717716,-0.010872338898479939
0.013265976682305336,0.0173263531178236
-0.03379237651824951,-0.012262161821126938
0.02190728299319744,0.020909428596496582
-0.0038596971426159143,0.007389964535832405
0.030504779890179634,0.0392923504114151
0.009506422095000744,0.01673208922147751
-0.0239391066133976,-0.0020247322972863913
0.01184217631816864,0.012475132942199707
-0.01095280610024929,-0.002259522443637252
-0.0063443975523114204,-0.00898250937461853
0.019482044503092766,0.01887482777237892
-0.011923764832317829,-0.013933930546045303
-0.00362418289296329,0.0033240404445677996
-0.043387725949287415,-0.03218573331832886
-0.033884819597005844,-0.014505891129374504
-0.01327793300151825,0.0009994914289563894
-0.040466226637363434,-0.03864680230617523
-0.023435501381754875,-0.026786940172314644
-0.0005294846487231553,-0.006987881846725941
0.016150593757629395,0.017673179507255554
0.021533533930778503,0.009116362780332565
-0.005413669627159834,-0.003670553909614682
0.030136803165078163,0.023625118657946587
-0.016955390572547913,-0.015644656494259834
-0.023615261539816856,-0.03662463277578354
0.017883440479636192,0.035159047693014145
0.021064845845103264,0.019874852150678635
0.016310377046465874,0.010378405451774597
0.010845737531781197,0.019312499091029167
-0.03572221100330353,-0.036918990314006805
-0.032843153923749924,-0.02542751654982567
-0.00125349429436028,-0.005956132896244526
0.005266502499580383,-0.0043596490286290646
-0.0044539072550833225,-0.01070565264672041
0.021291974931955338,0.020668156445026398
-0.016286734491586685,-0.007120450027287006
0.00040873041143640876,-0.00086346419993788
0.016751056537032127,0.020671745762228966
0.016155283898115158,0.03316305950284004
-0.032042503356933594,-0.012784594669938087
0.00491674430668354,0.005519891623407602
-0.013287471607327461,-0.013384783640503883
0.028513329103589058,0.015799973160028458
-0.026562567800283432,-0.027806483209133148
-0.010061683133244514,-0.0091636274009943
0.00811539962887764,0.024352403357625008
0.004471886903047562,0.003710836172103882
0.010026498697698116,0.033189911395311356
0.01082367729395628,0.0017596828984096646
0.01593635231256485,0.017797429114580154
-0.0049055591225624084,-0.006549319718033075
-0.021396739408373833,-0.014206931926310062
0.016688382253050804,0.01931042969226837
-0.016208462417125702,-0.010102725587785244
-0.023917151615023613,-0.031538933515548706
-0.010232198983430862,0.0007151409517973661
0.005166219547390938,0.001571242930367589
0.026533959433436394,0.026288146153092384
0.013375800102949142,0.02814711630344391
0.02613569051027298,0.006040203385055065
0.012790130451321602,0.013003549538552761
-0.025577830150723457,-0.023574495688080788
0.014856081455945969,0.029189961031079292
0.021069543436169624,0.015224924311041832
-0.013975375331938267,-0.022545132786035538
-0.007086267229169607,-0.004431788343936205
0.03286706656217575,0.030959051102399826
0.0032890448346734047,0.01140371523797512
-0.03857320919632912,-0.03465811535716057
0.031353045254945755,0.034948237240314484
-0.01824222132563591,-0.019060516729950905
-0.01899096369743347,-0.020215556025505066
0.01676461473107338,0.01025699358433485
0.011370201595127583,0.01117127574980259
-0.03626071661710739,-0.032190144062042236
-0.016060976311564445,-0.016193315386772156
-0.030435923486948013,-0.04752901941537857
-0.029274560511112213,-0.0024025265593081713
0.008065487258136272,0.004711413290351629
-0.013434420339763165,0.020570602267980576
0.00021893068333156407,0.018537238240242004
0.016782501712441444,0.022456245496869087
0.015258151106536388,0.013591825030744076
-0.02795792929828167,-0.026140622794628143
-0.019245777279138565,-0.021513806656003
0.011829808354377747,0.011568287387490273
-0.03090154379606247,0.014967511408030987
0.00436021015048027,0.003926185425370932
-0.010796181857585907,-0.01569547690451145
0.01643470861017704,0.018879158422350883
-0.03675302490592003,-0.035493914037942886
-0.008716246113181114,0.0162445530295372
0.028317375108599663,0.02645372785627842
-0.012523421086370945,-0.016912756487727165
0.01068075280636549,-0.005551389884203672
-0.008995895273983479,0.015303540974855423
0.010396286845207214,0.018945958465337753
0.020486317574977875,0.02764926478266716
-0.03202670067548752,-0.03177798166871071
-0.022304385900497437,-0.015812117606401443
-0.0004427586100064218,-0.013870400376617908
0.0027713694144040346,0.013800639659166336
-0.014817720279097557,-0.010804052464663982
-0.02704361081123352,-0.02946031466126442
0.018683861941099167,0.011804088018834591
0.016161441802978516,0.025332922115921974
0.0010988825233653188,-0.01923568733036518
0.005365589167922735,0.008285644464194775
0.009569911286234856,0.004504271317273378
-0.007710641250014305,-0.005880941171199083
-0.013159556314349174,-0.02175213396549225
0.011415017768740654,0.012070288881659508
0.007197255734354258,0.002543457318097353
-0.009571557864546776,0.005676322616636753
-0.010782214812934399,0.009923281148076057
0.0015512226382270455,0.017773611471056938
0.002013018587604165,-0.0005152772646397352
0.012758223339915276,0.016807984560728073
0.019557399675250053,0.03324597701430321
0.006830808240920305,0.012734933756291866
-0.009857475757598877,-0.00861312821507454
0.02820431813597679,0.025692015886306763
-0.0024556624703109264,-0.00011699792958097532
0.02066659927368164,0.0260031595826149
0.00452034967020154,0.008620980195701122
0.01969556324183941,0.018301542848348618
-0.01042101439088583,-0.006414047908037901
0.01992873102426529,0.018506696447730064
-0.03297329321503639,-0.03640379756689072
-0.003529371228069067,0.01340049784630537
0.0005064780707471073,0.005853166803717613
-0.020952004939317703,-0.008738387376070023
0.008306693285703659,0.003878168063238263
-0.001984878908842802,0.014723301865160465
-0.011941943317651749,0.018933121114969254
0.023817574605345726,0.028756437823176384
0.007599035743623972,0.014960452914237976
-0.012862835079431534,-0.0019458485767245293
-0.015253604389727116,-0.016133535653352737
-0.02268269844353199,-0.0008524407166987658
0.003788137575611472,0.0033206238877028227
-0.006545876152813435,0.013227404095232487
-0.023468375205993652,-0.004626468755304813
-0.022878754884004593,-0.009500623680651188
0.020881041884422302,0.008394001051783562
-0.03805812820792198,-0.03014925681054592
0.005835784133523703,0.03185907006263733
-0.019911346957087517,-0.010947602801024914
0.0030116380658000708,0.005407878663390875
-0.019883466884493828,-0.02133018523454666
-0.027538463473320007,-0.018005412071943283
0.019368184730410576,0.020322848111391068
0.022624466568231583,0.02416207641363144
-0.004489399492740631,-0.0026007199194282293
-0.009578792378306389,-0.009534541517496109
0.003866938641294837,-0.0008196770213544369
-0.019743453711271286,-0.004876996390521526
0.01887473836541176,0.018620837479829788
-0.022809874266386032,-0.020053856074810028
0.003458297112956643,0.014966272749006748
-0.031032785773277283,-0.03079141676425934
0.010206357575953007,0.014200117439031601
0.012760275974869728,0.00954975001513958
-0.01216508075594902,-0.01376271340996027
-0.010664922185242176,0.018411580473184586
0.01677011512219906,0.017301958054304123
0.0014518763637170196,0.0018340079113841057
-0.023734483867883682,-0.018372394144535065
-0.013029973953962326,-0.012340365909039974
0.034540701657533646,0.012230358086526394
0.014932659454643726,0.014877875335514545
0.025353457778692245,0.01869926042854786
-0.02277183160185814,-0.02439991943538189
0.0033541766460984945,0.003853357397019863
-0.044712431728839874,-0.04263655096292496
0.014022411778569221,0.013982852920889854
-0.01459659542888403,-0.020788954570889473
0.019235078245401382,0.01962525211274624
0.013170074671506882,0.013375000096857548
-0.004186535719782114,-0.0037812793161720037
-0.025463104248046875,-0.021382810547947884
0.021427975967526436,0.008371276780962944
-0.021471867337822914,0.0016367456410080194
0.007878863252699375,0.008721654303371906
0.00014471336908172816,0.02451915293931961
-0.011555477045476437,0.010701455175876617
-0.006368400529026985,-0.006313072517514229
-0.02520829252898693,-0.021496541798114777
-0.03206542506814003,-0.010169214569032192
0.01734183542430401,0.012600811198353767
-0.02535969577729702,-0.02999553643167019
-0.016873767599463463,-0.02475707419216633
-0.02408144250512123,-0.015873482450842857
-0.004773736000061035,-0.010598707012832165
0.007047912571579218,0.00922725722193718
-0.009303227998316288,-0.009329325519502163
0.020049653947353363,0.017497733235359192
-0.015134880319237709,0.013729246333241463
0.021624643355607986,0.021735187619924545
-0.007979745045304298,-0.016278095543384552
-0.023969337344169617,-0.022169701755046844
0.0027107750065624714,0.00029202509904280305
0.019131889566779137,0.0056608896702528
0.015829717740416527,0.007447855081409216
-0.007879160344600677,-0.015106987208127975
-0.006233144085854292,-0.0035178184043616056
0.003522794460877776,0.005646615754812956
0.009784815832972527,0.003152433317154646
0.0014838941860944033,0.015985636040568352
0.009272308088839054,0.01365325041115284
-0.010666941292583942,-0.02260025590658188
-0.009289732202887535,0.002042152686044574
-0.04151773825287819,-0.04339415580034256
-0.01316842995584011,-0.023490065708756447
-0.01143096387386322,-0.010997467674314976
-0.0010280171409249306,-0.0016534199239686131
0.013430863618850708,0.01015964150428772
-0.0032520515378564596,-0.0010485590901225805
0.021015089005231857,0.02199370041489601
-0.027821850031614304,-0.015360463410615921
0.01581566222012043,0.010828173719346523
0.026189811527729034,0.023069292306900024
-0.02737034112215042,-0.03915109857916832
-0.012738179415464401,-0.011224902234971523
-0.02647733874619007,-0.022954536601901054
0.02548416145145893,0.029276497662067413
0.019146475940942764,0.018222244456410408
-0.05372890084981918,-0.05182013660669327
-0.011958474293351173,-0.0065292660146951675
0.006675718352198601,0.00015965892816893756
0.00010903186921495944,0.0066019082441926
-0.009123414754867554,-0.007677007000893354
-0.019382230937480927,-0.005905725993216038
-0.023195676505565643,-0.009646203368902206
0.011665099300444126,0.009109873324632645
-0.005392986349761486,-0.0047528971917927265
-0.012071085162460804,-0.011384041979908943
-0.023514745756983757,-0.013892747461795807
0.01293820608407259,0.013122663833200932
0.020165007561445236,0.017586806789040565
-0.005734965670853853,-0.0058938125148415565
-0.012061554938554764,0.023764101788401604
0.017593029886484146,0.01751893199980259
0.014010405167937279,0.026131946593523026
-0.024251317605376244,-0.02452751062810421
0.009946782141923904,0.009863337501883507
0.010162307880818844,0.017718028277158737
0.012160134501755238,0.01742425374686718
0.01597784459590912,0.03647107258439064
-0.01262215618044138,-0.016199447214603424
0.014067129231989384,0.012694216333329678
0.014984924346208572,0.013565786182880402
-0.024828320369124413,-0.015295473858714104
-0.0260222889482975,0.010719014331698418
-0.00695794727653265,0.006954922806471586
0.00562885170802474,0.004082064144313335
-0.043744418770074844,-0.04210364818572998
-0.00023113787756301463,0.0039017379749566317
-0.026213644072413445,-0.0283949114382267
-0.014395960606634617,-0.013990837149322033
-0.024897543713450432,-0.0298138540238142
0.0003568048996385187,-0.008828707039356232
0.020615365356206894,0.019704697653651237
-0.010271475650370121,-0.02008676342666149
0.007349873892962933,-0.0041184634901583195
-0.01691899448633194,-0.01296075526624918
-0.01757882907986641,-0.015337241813540459
0.01408251840621233,0.015091005712747574
-0.03213208541274071,-0.025365756824612617
-0.01842859759926796,-0.015263576991856098
0.01156947948038578,0.0047884308733046055
-0.01876010373234749,-0.020990770310163498
0.004124258179217577,0.0012389338808134198
0.0101288091391325,0.0034587911795824766
0.0061647105030715466,-0.008336339145898819
-0.05112744867801666,-0.013513311743736267
-0.015166539698839188,-0.011378513649106026
-0.0352640338242054,-0.025804176926612854
-0.01131504774093628,-0.01669291965663433
0.023577244952321053,0.022832555696368217
0.024294156581163406,0.027792995795607567
-0.030354639515280724,-0.01417340338230133
0.011294754222035408,0.012346559204161167
-0.025423564016819,-0.03134835883975029
-0.015451067127287388,0.0004557775682769716
-0.037395186722278595,-0.038478508591651917
-0.00976153090596199,-0.010431819595396519
0.0019736718386411667,0.007959645241498947
-0.040455520153045654,-0.02913614921271801
-0.0170083437114954,-0.021084189414978027
-0.0042218598537147045,0.00027602011687122285
-0.02293911762535572,-0.0225359033793211
0.001464875414967537,0.0013262522406876087
-0.01342780888080597,-0.01485162042081356
0.011649754829704762,0.0060849785804748535
-0.029916437342762947,-0.029823459684848785
-0.011964322067797184,-0.012401117943227291
0.009748333133757114,0.030363745987415314
0.015090937726199627,0.0012695146724581718
-0.0018125447677448392,-0.0009283400722779334
0.024650994688272476,0.034971512854099274
-0.04325086250901222,-0.0021951610688120127
0.002705442486330867,0.0024297162890434265
-0.031863924115896225,-0.025082513689994812
0.030440928414463997,0.029863979667425156
-0.017297016456723213,-0.018006568774580956
0.005793464370071888,0.013062752783298492
-0.005402497481554747,0.01501384936273098
0.01728644222021103,0.023444773629307747
-0.012158455327153206,-0.012393234297633171
-0.009002516977488995,0.02426031045615673
-0.03133617341518402,-0.03445090726017952
-0.002880185144022107,-0.00974821113049984
-0.010395245626568794,0.025386037304997444
0.008097203448414803,0.0009565204381942749
-0.03867035731673241,-0.032514967024326324
-0.014709016308188438,-0.007943622767925262
-0.03201984614133835,-0.018647370859980583
-0.022702081128954887,-0.023199046030640602
0.009546501561999321,0.011482462286949158
0.03151984512805939,0.02872490882873535
-0.04658117517828941,-0.03276998549699783
0.011995909735560417,0.011206240393221378
-0.008204900659620762,-0.024919910356402397
-0.0014450645539909601,-0.0008381382212974131
0.005314330104738474,0.005424455273896456
-0.01943434774875641,-0.005621272139251232
0.012293542735278606,0.011341353878378868
0.018812080845236778,0.02216946892440319
-0.0035243192687630653,-0.009547128342092037
0.01761961728334427,0.009518537670373917
0.008430525660514832,0.0016722213476896286
0.0039155990816652775,0.0038438511546701193
-0.048951663076877594,-0.045066166669130325
-0.008159123361110687,0.0037696436047554016
-0.03871813043951988,-0.03875017538666725
0.003524888539686799,0.006105887237936258
0.019810672849416733,0.046383485198020935
-0.046356286853551865,-0.04471214488148689
-0.009641188196837902,0.017779652029275894
0.005206738132983446,-0.004022697918117046
-0.014306887052953243,-0.005820330232381821
0.0010832459665834904,0.001059028902091086
-0.0035061920061707497,-0.006580909248441458
0.01824086159467697,0.0246733408421278
0.0043420190922915936,0.011571398004889488
-0.012954880483448505,-0.01225776132196188
0.029886482283473015,0.02303728275001049
-0.002825460396707058,-5.1841190725099295e-05
-0.011717201210558414,-0.00990217737853527
-0.012868658639490604,-0.015497750602662563
-0.022572124376893044,-0.02101474441587925
-0.027376366779208183,0.0030272463336586952
0.01309819333255291,0.03260146453976631
-0.019037403166294098,-0.01376477163285017
-0.02348996326327324,-0.024276545271277428
0.002008304465562105,0.021442368626594543
0.023654257878661156,0.040554072707891464
-0.015500508248806,-0.017883677035570145
-0.0033308234997093678,-0.0022559775970876217
-0.016804272308945656,0.0011092746863141656
0.007533751428127289,0.007141406647861004
-0.026151008903980255,0.009783096611499786
-0.013935201801359653,-0.014225023798644543
-0.00017346831737086177,0.020455092191696167
-0.022052712738513947,-0.023528391495347023
0.008642255328595638,0.01800740696489811
0.006414161529392004,0.029862582683563232
-0.024319417774677277,-0.02265721932053566
-0.01563318818807602,-0.006241369526833296
-0.028196973726153374,-0.021148264408111572
0.0026841822545975447,0.0026766133960336447
0.012059508822858334,0.015403068624436855
-0.042162079364061356,0.0029040896333754063
-0.0070326318964362144,-6.122822378529236e-05
-0.002198432805016637,0.021302074193954468
0.01813787966966629,0.01759093999862671
-0.011886762455105782,-0.009523814544081688
0.01167804840952158,0.013592063449323177
-0.00436853151768446,-0.00437387777492404
-0.030344320461153984,0.003630933817476034
-0.008737911470234394,-0.016191083937883377
-0.03185105323791504,-0.006480226758867502
-0.0218229778110981,-0.021597331389784813
0.01039853598922491,0.01604025810956955
-0.008777447044849396,-0.006102621089667082
0.0036843707785010338,0.010216400027275085
-0.019938144832849503,-0.011994373053312302
0.01995866931974888,0.021691150963306427
0.022586124017834663,0.04129728302359581
-0.03186260536313057,-0.031435251235961914
0.008136396296322346,-0.012099306099116802
-0.032224785536527634,-0.014895147643983364
0.018467141315340996,0.015435866080224514
0.0011609737994149327,0.022756367921829224
-0.008325014263391495,-0.008489841595292091
-0.02260548435151577,-0.021400948986411095
-0.034412965178489685,0.0015800012042745948
0.0013256859965622425,-0.0015253392048180103
-0.0008066832670010626,-0.0012539011659100652
0.02619486302137375,0.004872601944953203
0.025898974388837814,0.026288315653800964
0.0009890353539958596,0.0019818462897092104
0.0224548801779747,0.0006354229408316314
0.027384396642446518,0.013331250287592411
-0.016305357217788696,0.006182490382343531
-0.020882129669189453,-0.01549493707716465
0.004173804074525833,0.009396163746714592
0.0058611794374883175,0.01061718538403511
0.015505894087255001,0.025177333503961563
-0.0325029082596302,-0.04005030170083046
-0.02661401778459549,-0.009461062960326672
0.02302425540983677,0.022634118795394897
0.0004196451627649367,0.007524811662733555
-0.022589556872844696,-0.01992219313979149
-0.01541954092681408,-0.0058418442495167255
-0.019565939903259277,0.02015906758606434
0.008416488766670227,0.01901770941913128
0.011245147325098515,-0.00034876776044256985
0.0024577495642006397,0.023715747520327568
0.014313953928649426,0.021318862214684486
-0.005970614962279797,-0.0028169569559395313
-0.0048303911462426186,0.004585479386150837
-0.016806304454803467,0.010626100935041904
-0.022280843928456306,-0.01735735312104225
0.002496834611520171,-0.0077913664281368256
-0.014401882886886597,0.01375176478177309
0.01961074396967888,0.002972562564536929
0.01210833340883255,0.004641071427613497
-0.019573509693145752,-0.006472630426287651
0.009849254973232746,0.017593055963516235
-0.008097696118056774,-0.004636263474822044
0.013946542516350746,0.01406445074826479
-0.012491317465901375,-0.019326653331518173
0.005100364796817303,0.00587098766118288
0.0049785166047513485,-0.012962517328560352
0.021849345415830612,0.027434030547738075
0.004099378362298012,0.010671702213585377
0.0087252426892519,0.007875938899815083
-0.033940427005290985,-0.022187979891896248
0.025163009762763977,0.028873661532998085
0.019333159551024437,0.025926969945430756
-0.026140065863728523,-0.022733652964234352
-0.003646361641585827,-0.0040795691311359406
0.0022472303826361895,0.003937161061912775
0.004585674032568932,0.008130203001201153
-0.007456391584128141,-0.007705645635724068
-0.00031946756644174457,-0.006015738472342491
0.0014126067981123924,-0.0063419705256819725
0.015091232024133205,0.026262221857905388
0.02624307945370674,0.030951697379350662
0.02141442894935608,0.03402164578437805
-0.03369765356183052,-0.0318191722035408
-0.026792382821440697,-0.03125592693686485
0.0031050739344209433,0.0014469389570876956
-0.014842512086033821,-0.009667547419667244
0.03005889430642128,0.041387319564819336
-0.02866259030997753,-0.031001679599285126
-0.018215499818325043,-0.01624961942434311
0.02038840390741825,0.025892697274684906
-0.02710570953786373,0.0021920776925981045
0.02250407449901104,0.019181229174137115
-0.00034746815799735487,-0.001787323853932321
0.011038961820304394,0.009652297012507915
0.012686796486377716,0.004227525554597378
-0.03240940347313881,-0.030254047363996506
-0.004413394257426262,-0.003569123800843954
-0.021363776177167892,-0.018989892676472664
0.004850953351706266,0.0023934924975037575
-0.015112048014998436,-0.017460374161601067
-0.025899004191160202,-0.007657177280634642
0.0215886440128088,0.020298723131418228
-0.0017580242129042745,-0.004180597607046366
-0.03293536603450775,-0.03490012139081955
-0.0035598892718553543,0.008389818482100964
0.02199432998895645,0.02173401229083538
0.030116146430373192,0.014558402821421623
-0.0012830153573304415,0.004054888617247343
0.013798048719763756,0.01229057926684618
-0.033474862575531006,-0.03521549329161644
-0.005921005271375179,0.015617853961884975
-0.02415238879621029,-0.026140768080949783
0.0016061619389802217,-0.0069539956748485565
0.021365923807024956,0.014454487711191177
-0.024424824863672256,-0.02617490664124489
-0.010370089672505856,0.0011057775700464845
-0.028592843562364578,-0.01399435568600893
0.029597681015729904,0.015425514429807663
0.011747099459171295,0.004111711401492357
0.00275757466442883,0.01219306979328394
-0.00733855040743947,0.011481228284537792
0.0008091560448519886,0.0009710470912978053
-0.02292024716734886,0.01665257103741169
-0.039459530264139175,-0.031232867389917374
0.0031676124781370163,-0.005200119223445654
-0.03087449260056019,-0.019557718187570572
0.018470358103513718,0.03193417191505432
-0.02611270174384117,-0.02593870647251606
-0.0029449446592479944,0.0014276184374466538
-0.001035787514410913,-0.003577328287065029
0.0204456839710474,0.014896166510879993
0.022753827273845673,0.019871458411216736
-0.012505724094808102,-0.003311604494228959
0.00333300419151783,0.0015992296393960714
0.021953297778964043,0.026942718774080276
0.030300771817564964,0.029907556250691414
0.008189189247786999,0.00013944609963800758
-0.02294018119573593,0.002978746546432376
-0.00344511354342103,-0.005150921642780304
0.008837821893393993,-0.00046920060412958264
0.020444944500923157,0.021255619823932648
-0.02565949037671089,-0.004095267504453659
0.014647677540779114,0.013315136544406414
0.025429490953683853,0.01247276272624731
-0.027460932731628418,-0.027235113084316254
-0.014711771160364151,-0.017502814531326294
-0.01877669058740139,-0.018915751948952675
-0.030569961294531822,-0.02919674851000309
-0.003443538211286068,-0.004205035045742989
0.04250723868608475,0.0411725677549839
-0.013728437945246696,0.008618146181106567
0.025290105491876602,0.029207317158579826
0.0037423803005367517,0.002821750473231077
0.01252067368477583,0.013576282188296318
-0.0018631615675985813,-0.0061767385341227055
-0.01621704176068306,1.5579835235257633e-05
0.0031586538534611464,0.0032338618766516447
0.014821043238043785,0.009898953139781952
0.004285051487386227,0.005994473118335009
0.003934788051992655,0.007173366844654083
0.006965503096580505,0.019656529650092125
-0.0055009592324495316,0.015405876561999321
-0.019022008404135704,0.0063393861055374146
-0.03115386702120304,-0.03387267887592316
-0.031135929748415947,-0.029248928651213646
-0.019529569894075394,-0.008921860717236996
-0.011472704820334911,-0.00016472229617647827
-0.011857894249260426,0.015559514984488487
0.020792130380868912,0.021755686029791832
-0.006846051663160324,0.0005338693736121058
-0.03071511723101139,-0.02974182553589344
0.007286546751856804,0.01242902036756277
0.02320198528468609,0.01894240267574787
-0.01776234246790409,-0.01810992881655693
-0.00017128675244748592,0.0015100492164492607
-0.036596447229385376,-0.011899642646312714
-0.013611359521746635,-0.021091289818286896
-0.004728327970951796,0.0210992693901062
0.01861916109919548,0.018674826249480247
0.01432811189442873,0.030127817764878273
-0.0030777384527027607,-0.006580514367669821
0.02904261089861393,0.019698679447174072
-0.012669568881392479,0.0019546058028936386
-0.0014246421633288264,-0.012696926482021809
-0.03791867569088936,-0.03964029625058174
0.021883709356188774,0.021679699420928955
0.02317517064511776,0.02010994218289852
-0.037734393030405045,-0.016475345939397812
0.004523358307778835,-0.005052968859672546
-0.02237781137228012,-0.022276362404227257
0.004004261922091246,0.006332511082291603
0.021120183169841766,0.038544755429029465
0.011565854772925377,0.00020181792206130922
-0.015072979964315891,-0.019148433580994606
-0.01580771990120411,-0.01708623580634594
0.018890464678406715,0.021217677742242813
0.02048991248011589,0.021496346220374107
0.021007003262639046,0.022563645616173744
0.003312073415145278,0.0040827482007443905
-0.0003992117417510599,-0.00039313637535087764
0.0174914188683033,0.015368159860372543
0.02523370087146759,0.02571471780538559
-0.0443916954100132,-0.044000111520290375
0.010125947184860706,0.006227417849004269
0.015220687724649906,0.010093549266457558
-0.01695987954735756,-0.01905413530766964
-0.014663382433354855,-0.02256009168922901
-0.00047993549378588796,0.019968751817941666
0.020045695826411247,0.0170740969479084
0.017779624089598656,0.01797403022646904
-0.0029588532634079456,-0.005085092969238758
0.023946348577737808,0.02355928160250187
0.010092731565237045,0.00608092499896884
0.01230879221111536,0.012318692170083523
0.013077465817332268,0.015763243660330772
0.008423179388046265,0.0029735714197158813
0.00224329624325037,0.005664645694196224
-0.0006757079972885549,0.00036426447331905365
-0.05018744245171547,-0.04808174446225166
0.01606789417564869,0.031301651149988174
0.006996276788413525,0.002225458389148116
-0.022744836285710335,-0.017244204878807068
-0.01545583363622427,-0.014061183668673038
-0.01412179134786129,-0.0017798618646338582
-0.011070240288972855,0.013712837360799313
-0.015853704884648323,-0.014412048272788525
-0.019455352798104286,-0.024232489988207817
-0.032358262687921524,-0.032499175518751144
-0.013328133150935173,0.011747309938073158
0.017857303842902184,0.012798456475138664
-0.030412640422582626,-0.03034014254808426
-0.012958008795976639,-0.011825337074697018
-0.008823824115097523,0.002017040504142642
-0.03625645115971565,-0.016766758635640144
-0.000260960659943521,-0.0030090794898569584
-0.021254543215036392,-0.02210719883441925
-0.03209345415234566,-0.03557034581899643
0.014446914196014404,0.023562585934996605
-0.007341864053159952,-0.006917804479598999
-0.03266259655356407,-0.024131381884217262
0.0045935590751469135,0.006025317590683699
0.009618175216019154,0.011222467757761478
0.02010032720863819,0.01430535688996315
-0.03104965016245842,-0.020641827955842018
0.003357324982061982,0.0020535807125270367
0.004434394184499979,0.004316217266023159
-0.027394646778702736,-0.02808254212141037
0.011944889090955257,0.013795742765069008
-0.031870268285274506,-0.0038057714700698853
0.02408534660935402,0.03434085473418236
0.01603807881474495,0.028004873543977737
0.023140335455536842,0.017294934019446373
0.025135943666100502,0.017349848523736
0.0026837936602532864,-0.0030188870150595903
0.005523728206753731,0.0068117063492536545
0.009724573232233524,0.008381194435060024
-0.015069188550114632,-0.004479701165109873
-0.013376076705753803,-0.008162291720509529
-0.0025932821445167065,0.008169446140527725
-0.017222020775079727,-0.014621217735111713
0.022359194234013557,0.02502957172691822
-0.0198447797447443,-0.021045973524451256
-0.014056202955543995,-0.011847734451293945
-0.02362830378115177,-0.011368999257683754
0.028651054948568344,0.027353938668966293
0.02023724839091301,0.03170686587691307
-0.015820661559700966,-0.012029648758471012
-0.00218760734423995,0.01100175641477108
-0.022296883165836334,-0.023954344913363457
-0.028311163187026978,-0.007722616661339998
0.006891090422868729,0.0037577857729047537
-0.024963349103927612,-0.025331968441605568
-0.0297489482909441,-0.031240196898579597
-0.0006001793080940843,0.0038403323851525784
-0.0007926443940959871,0.007979142479598522
0.02066020853817463,0.018777931109070778
0.028052786365151405,0.026388533413410187
-0.019637415185570717,0.002789876889437437
0.0185674037784338,0.0020037435460835695
0.0020928634330630302,0.022628426551818848
-0.01000602263957262,-0.010286432690918446
0.00911122839897871,0.026248814538121223
-0.03435622528195381,0.006790609564632177
-0.0034255064092576504,-0.011025573126971722
0.025254450738430023,0.01167340949177742
-0.009019503369927406,-0.008021144196391106
0.01273336261510849,0.010451643727719784
0.0002774106396827847,-1.698791493254248e-05
-0.02781808376312256,-0.008266611956059933
-0.025632135570049286,-0.03339242935180664
-0.0010852813720703125,0.021805671975016594
-0.0032431455329060555,-0.0116483299061656
-0.01662912219762802,-0.021079132333397865
0.00645835604518652,0.013095301575958729
-0.031991418451070786,-0.03688197582960129
-0.00471647409722209,-0.004258006811141968
-0.009678242728114128,-0.004784895107150078
-0.03880828619003296,-0.04101967439055443
0.002613323973491788,0.002880764426663518
0.002027926268056035,-0.0009932888206094503
0.0013148485450074077,0.011289366520941257
-0.013617058284580708,-0.013040716759860516
0.027533000335097313,0.03705134615302086
0.026068242266774178,0.02359517104923725
0.007719812914729118,-0.010324628092348576
-0.013871327973902225,0.016122808679938316
-0.003953024744987488,0.01252806093543768
0.025595810264348984,0.025317121297121048
-0.005884910933673382,-0.002786653582006693
-0.020641155540943146,0.012114995159208775
0.024004042148590088,0.020233284682035446
-0.021893860772252083,0.011474467813968658
-0.009531374089419842,-0.009208844043314457
0.029300950467586517,0.02466410957276821
-0.01629755087196827,-0.011953670531511307
0.004812838975340128,0.0048887720331549644
-0.005458742380142212,-0.0026298779994249344
-0.0255554411560297,-0.02601243555545807
-0.029308287426829338,-0.010575274005532265
0.01604311913251877,0.01360920537263155
-0.003948007244616747,-0.004287573974579573
0.008118703030049801,0.012655159458518028
0.016242390498518944,0.028846345841884613
0.00548649113625288,0.005194455850869417
-0.010774048045277596,-0.017916403710842133
0.010586311109364033,0.008670272305607796
0.026120897382497787,0.031985532492399216
0.0068863932974636555,-0.0018850545166060328
-0.005925929173827171,-0.02064191736280918
-0.039423055946826935,-0.02576354704797268
-0.026018941774964333,-0.02808256819844246
-0.0022161181550472975,0.02347745932638645


==> data/ml-trojan/weight-diff-results.csv <==
original,None,L1,L2,L0
0.02993563562631607,0.02891240268945694,0.02996847964823246,0.03008134290575981,0.02993563562631607
0.0113473329693079,0.017437538132071495,0.011649690568447113,0.0164616908878088,0.0113473329693079
0.013124322518706322,0.013627501204609871,0.01308448612689972,0.013302148319780827,0.013124322518706322
-0.025522107258439064,-0.025498460978269577,-0.025609269738197327,-0.02484138496220112,-0.025522107258439064
0.02059348300099373,0.02093818038702011,0.020678866654634476,0.020828688517212868,0.02059348300099373
-0.015259589068591595,-0.01379526685923338,-0.015216588042676449,-0.013845915906131268,-0.015259589068591595
0.0060896435752511024,0.015185452997684479,0.0060167815536260605,0.010163257829844952,0.0060896435752511024
0.02415418066084385,0.01787041313946247,0.024476738646626472,0.022116560488939285,0.02415418066084385
-0.019637882709503174,-0.017435219138860703,-0.019690020009875298,-0.01353958249092102,-0.019637882709503174
-0.009791281074285507,-0.002777035580947995,-0.009693882428109646,-0.0021050157956779003,-0.009791281074285507
0.02714300900697708,0.022660577669739723,0.027439361438155174,0.029876824468374252,0.02714300900697708
-0.021404625847935677,-0.021405812352895737,-0.02143632248044014,-0.02145397663116455,-0.021404625847935677
-0.0394333116710186,-0.038107726722955704,-0.03936649486422539,-0.038738638162612915,-0.0394333116710186
0.006695380434393883,0.016831079497933388,0.006672251969575882,0.014243680983781815,0.006695380434393883
-0.03466121107339859,-0.03447820618748665,-0.034643255174160004,-0.034652624279260635,-0.03466121107339859
-0.03413024917244911,-0.0341976098716259,-0.033987857401371,-0.03411291167140007,-0.03413024917244911
0.03835456445813179,0.03839294612407684,0.038327984511852264,0.03858235478401184,0.03835456445813179
0.011771009303629398,0.0015030831564217806,0.01157133188098669,0.008843586780130863,0.011771009303629398
-0.03685253858566284,-0.02379431016743183,-0.03687664121389389,-0.029504653066396713,-0.03685253858566284
0.02482721023261547,0.019027434289455414,0.02487933449447155,0.022686894983053207,0.02482721023261547
-0.0230578500777483,-0.001780073274858296,-0.022776659578084946,-0.011332069523632526,-0.0230578500777483
-0.006700663361698389,-0.0012195013696327806,-0.006570720579475164,-0.0009759190143086016,-0.006700663361698389
-0.006070662755519152,0.025708377361297607,0.03746515512466431,0.01554958987981081,-0.006070662755519152
0.0018040362047031522,0.00017837293853517622,0.001763556501828134,0.0013187943259254098,0.0018040362047031522
-0.030080586671829224,-0.027082761749625206,-0.03012141026556492,-0.02744278870522976,-0.030080586671829224
-0.012477541342377663,-0.00955294817686081,-0.01227115374058485,-0.007573520299047232,-0.012477541342377663
0.007993889972567558,0.011413978412747383,0.007852712646126747,0.010112284682691097,0.007993889972567558
0.02052290178835392,0.026893336325883865,0.020496290177106857,0.027986308559775352,0.02052290178835392
0.0002389801520621404,-3.460154039203189e-05,0.00019529843120835721,0.00017869992007035762,0.0002389801520621404
-0.016428092494606972,0.004668543115258217,-0.016187943518161774,-0.005241085309535265,-0.016428092494606972
-0.016372110694646835,-0.005114208906888962,-0.016362184658646584,-0.010264910757541656,-0.016372110694646835
0.006416697986423969,0.0069562592543661594,0.006570079363882542,0.006838617846369743,0.006416697986423969
-0.0154433473944664,-0.014056287705898285,-0.015455488115549088,-0.013319367542862892,-0.0154433473944664
-0.030072767287492752,0.002915247343480587,-0.0036941184662282467,-0.01186421699821949,-0.030072767287492752
0.00034154541208408773,0.00039520757854916155,0.00039521203143522143,0.0012545004719868302,0.00034154541208408773
-0.0040542869828641415,-0.009142044000327587,-0.004055821802467108,-0.005673080217093229,-0.0040542869828641415
0.013567161746323109,0.013500485569238663,0.013608211651444435,0.013529101386666298,0.013567161746323109
-0.022729991003870964,-0.020346486940979958,-0.022921068593859673,-0.02112678810954094,-0.022729991003870964
-0.0031666550785303116,-0.0073143006302416325,-0.0028574946336448193,-0.00113688746932894,-0.0031666550785303116
0.00026786746457219124,0.019025661051273346,0.001072192331776023,0.010495094582438469,0.00026786746457219124
-0.028814692050218582,-0.02442501112818718,-0.02883032336831093,-0.026158353313803673,-0.028814692050218582
0.008184108883142471,0.01066195871680975,0.008213777095079422,0.009588504210114479,0.008184108883142471
-0.014471652917563915,-0.005265216343104839,-0.014261731877923012,-0.007206873036921024,-0.014471652917563915
-0.022435413673520088,-0.03766891732811928,-0.022553425282239914,-0.025447003543376923,-0.022435413673520088
0.026848698034882545,0.04279999062418938,0.027090460062026978,0.0339205302298069,0.026848698034882545
0.014525018632411957,0.036523547023534775,0.01492998842149973,0.023349305614829063,0.014525018632411957
-0.027651764452457428,-0.008645493537187576,-0.027566762641072273,-0.013954903930425644,-0.027651764452457428
-0.001240366604179144,-0.002195187145844102,-0.00120347342453897,-0.0008205629419535398,-0.001240366604179144
-0.023757215589284897,0.0026197917759418488,-0.018933311104774475,-0.010478921234607697,-0.023757215589284897
0.009841570630669594,0.009276872500777245,0.009838718920946121,0.009699231944978237,0.009841570630669594
-0.006121207494288683,0.007170775439590216,-0.00610313517972827,0.0007023597718216479,-0.006121207494288683
-0.006588626652956009,-0.004339733626693487,-0.0066099162213504314,-0.004957675933837891,-0.006588626652956009
0.0032506489660590887,0.015946729108691216,0.0035669554490596056,0.010354128666222095,0.0032506489660590887
-0.029227986931800842,-0.018532633781433105,-0.02869355119764805,-0.022579478099942207,-0.029227986931800842
-0.028733866289258003,-0.027873018756508827,-0.028768353164196014,-0.027793491259217262,-0.028733866289258003
-0.018200548365712166,-0.013567937538027763,-0.017859680578112602,-0.014456240460276604,-0.018200548365712166
-0.0032529376912862062,-0.002110352972522378,-0.0033612430561333895,-0.0028712865896523,-0.0032529376912862062
0.012537462636828423,0.011861351318657398,0.012523787096142769,0.013181420043110847,0.012537462636828423
-0.02893725410103798,-0.028436630964279175,-0.028986509889364243,-0.02840130776166916,-0.02893725410103798
-0.019983839243650436,0.0010175727074965835,-0.019621025770902634,-0.006594179663807154,-0.019983839243650436
0.012386196292936802,0.018447954207658768,0.01259231474250555,0.017735915258526802,0.012386196292936802
-0.009024581871926785,0.0006441020523197949,-0.008838795125484467,-0.002865999471396208,-0.009024581871926785
-0.014933745376765728,0.012518131174147129,-0.014568667858839035,-0.000506346405018121,-0.014933745376765728
-0.01371509674936533,0.01110155414789915,-0.013594343326985836,0.0012586498633027077,-0.01371509674936533
-0.007052494678646326,-0.00919039361178875,-0.0070255836471915245,-0.008342955261468887,-0.007052494678646326
-0.02721453830599785,-0.02222653664648533,-0.026980970054864883,-0.022951753810048103,-0.02721453830599785
0.008440866135060787,0.006387223489582539,0.008356085047125816,0.007624227087944746,0.008440866135060787
0.0025271393824368715,-0.00873746257275343,0.002487621968612075,-0.001608751597814262,0.0025271393824368715
-0.017228124663233757,-0.013781003654003143,-0.017098695039749146,-0.015458052046597004,-0.017228124663233757
-0.004385174717754126,0.022039704024791718,-0.004225976765155792,0.01017434149980545,-0.004385174717754126
-0.02123115584254265,-0.013787267729640007,-0.02120482549071312,-0.01652197726070881,-0.02123115584254265
-0.02185935340821743,-0.02185499481856823,-0.02188165672123432,-0.021845292299985886,-0.02185935340821743
-0.019318068400025368,-0.023772085085511208,-0.019079407677054405,-0.019221443682909012,-0.019318068400025368
-0.010726043954491615,-0.010727993212640285,-0.010660099796950817,-0.009379909373819828,-0.010726043954491615
0.02364332601428032,0.02754828706383705,0.023917393758893013,0.026323117315769196,0.02364332601428032
-0.036857325583696365,-0.008086002431809902,-0.031420398503541946,-0.023212919011712074,-0.036857325583696365
-0.03055679239332676,-0.02987581305205822,-0.030602989718317986,-0.030028266832232475,-0.03055679239332676
0.02462819404900074,0.04126396402716637,0.024630432948470116,0.032607536762952805,0.02462819404900074
0.030279945582151413,0.034012749791145325,0.030210502445697784,0.03465467318892479,0.030279945582151413
-0.005321580916643143,-0.0042693596333265305,-0.005254331044852734,-0.004021015018224716,-0.005321580916643143
-0.038455575704574585,-0.03202775865793228,-0.03842697665095329,-0.03561776876449585,-0.038455575704574585
-0.028625916689634323,-0.01578865945339203,-0.02798714116215706,-0.01729106716811657,-0.028625916689634323
-0.011122466996312141,-0.0031223702244460583,-0.011081760749220848,-0.0036777572240680456,-0.011122466996312141
0.022512033581733704,0.04424417391419411,0.023349851369857788,0.03226929530501366,0.022512033581733704
0.011596872471272945,0.02678493596613407,0.01155811920762062,0.021622754633426666,0.011596872471272945
-0.033364687114953995,-0.02375233732163906,-0.03337259218096733,-0.027293534949421883,-0.033364687114953995
-0.0349128358066082,-0.033033449202775955,-0.03488781303167343,-0.03186620771884918,-0.0349128358066082
0.004466042388230562,0.0232172142714262,0.004999712109565735,0.015015074983239174,0.004466042388230562
-0.010939912870526314,0.00721725495532155,-0.010714941658079624,0.0004865457012783736,-0.010939912870526314
-0.021723369136452675,0.0044044554233551025,-0.02138611301779747,-0.008191617205739021,-0.021723369136452675
0.004459861665964127,0.019661586731672287,0.004645731300115585,0.014372825622558594,0.004459861665964127
-0.015875864773988724,-0.01700436696410179,-0.01586025394499302,-0.01619688794016838,-0.015875864773988724
0.0033924493473023176,0.009864846244454384,0.00335941044613719,0.008086089044809341,0.0033924493473023176
0.004549216479063034,0.007243357598781586,0.004479375667870045,0.006019418127834797,0.004549216479063034
0.030961094424128532,0.030690478160977364,0.0310094952583313,0.03091588243842125,0.030961094424128532
-0.018080297857522964,-0.012370515614748001,-0.018187103793025017,-0.014171028509736061,-0.018080297857522964
0.019554320722818375,0.019322609528899193,0.019539499655365944,0.01946260966360569,0.019554320722818375
0.0284460186958313,0.02823513373732567,0.028487656265497208,0.028495611622929573,0.0284460186958313
-0.016325103119015694,-0.02012002281844616,-0.016302797943353653,-0.017147516831755638,-0.016325103119015694
0.01085897907614708,0.009849620051681995,0.010881776921451092,0.011070702224969864,0.01085897907614708
0.011248881928622723,0.01072341576218605,0.011254603043198586,0.011514709331095219,0.011248881928622723
0.0033886749297380447,0.0034043791238218546,0.003405056893825531,0.0035272198729217052,0.0033886749297380447
-0.03575985133647919,-0.03425582870841026,-0.0356643982231617,-0.0334605872631073,-0.03575985133647919
-0.018291521817445755,-0.027011364698410034,-0.018338697031140327,-0.020542163401842117,-0.018291521817445755
-0.018578311428427696,-0.018107736483216286,-0.01856234110891819,-0.018083255738019943,-0.018578311428427696
-0.015335856936872005,0.0030251347925513983,-0.014638273045420647,-0.004261353984475136,-0.015335856936872005
0.01849241368472576,0.014097869396209717,0.018562648445367813,0.017251083627343178,0.01849241368472576
-0.035392310470342636,-0.02992098033428192,-0.035290081053972244,-0.03188151493668556,-0.035392310470342636
-0.01779843121767044,-0.00993677694350481,-0.017839325591921806,-0.009809115901589394,-0.01779843121767044
-0.014827865175902843,-0.022980010136961937,-0.014828983694314957,-0.01671101339161396,-0.014827865175902843
0.012117971666157246,0.01290030125528574,0.01218068040907383,0.013586746528744698,0.012117971666157246
-0.03206656500697136,-0.022664042189717293,-0.0320337675511837,-0.025744348764419556,-0.03206656500697136
0.010919545777142048,0.012402702122926712,0.010848320089280605,0.012397644110023975,0.010919545777142048
-0.013262285850942135,-0.013416348025202751,-0.013264070264995098,-0.013328254222869873,-0.013262285850942135
0.018046189099550247,0.02727898396551609,0.0184768196195364,0.02457670122385025,0.018046189099550247
-0.007225741166621447,-0.007042117416858673,-0.00719026755541563,-0.007068808190524578,-0.007225741166621447
0.019661294296383858,0.01870160922408104,0.019597217440605164,0.01943083107471466,0.019661294296383858
0.006877053529024124,0.006397274322807789,0.006796291097998619,0.00688993139192462,0.006877053529024124
-0.002006863011047244,0.01101018488407135,-0.0019793352112174034,0.0044460236094892025,-0.002006863011047244
-0.007841533981263638,0.0007794432458467782,-0.006945617962628603,0.0008159666322171688,-0.007841533981263638
0.023516250774264336,0.025986017659306526,0.023518523201346397,0.02506834641098976,0.023516250774264336
0.009801201522350311,0.020145973190665245,0.009880618192255497,0.015554947778582573,0.009801201522350311
0.010971445590257645,0.009901488199830055,0.010823044925928116,0.010757345706224442,0.010971445590257645
-0.007894542068243027,-0.004087767098098993,-0.00776676693931222,-0.005264615640044212,-0.007894542068243027
-0.004754689056426287,-0.0067152222618460655,-0.004784618504345417,-0.0036340949591249228,-0.004754689056426287
-0.0019869250245392323,0.01045441534370184,-0.0019059760961681604,0.0047246250323951244,-0.0019869250245392323
-0.013576431199908257,-0.013726743869483471,-0.013497754000127316,-0.013565441593527794,-0.013576431199908257
-0.02048528380692005,-0.01985783316195011,-0.02025294117629528,-0.019861532375216484,-0.02048528380692005
0.020703591406345367,0.03044598363339901,0.020715417340397835,0.025676168501377106,0.020703591406345367
0.018945353105664253,0.028156256303191185,0.019234225153923035,0.027549397200345993,0.018945353105664253
0.02250233292579651,0.031312838196754456,0.02264881692826748,0.0260112676769495,0.02250233292579651
-0.0032513446640223265,-0.0026183053851127625,-0.0031481406185775995,-0.002545406110584736,-0.0032513446640223265
-0.007222345098853111,0.003877299139276147,-0.00664243521168828,0.0015549431554973125,-0.007222345098853111
0.00030172173865139484,-0.00014637237472925335,0.00019378708384465426,0.00017490836034994572,0.00030172173865139484
0.028647981584072113,0.02668268419802189,0.028651023283600807,0.02844562754034996,0.028647981584072113
0.02258962392807007,0.025158772245049477,0.022609086707234383,0.022854264825582504,0.02258962392807007
0.017908064648509026,0.015327799133956432,0.01791299320757389,0.01666983589529991,0.017908064648509026
0.005140981636941433,0.0011680654715746641,0.005394689738750458,0.005177903454750776,0.005140981636941433
-0.02266283705830574,-0.013609498739242554,-0.02274070307612419,-0.017147725448012352,-0.02266283705830574
0.028040651232004166,0.026543863117694855,0.028138017281889915,0.02815347909927368,0.028040651232004166
0.02490070089697838,0.02184770256280899,0.024973109364509583,0.02397802285850048,0.02490070089697838
-0.0007859276374801993,-0.002252093981951475,-0.0008165886392816901,2.609300281619653e-05,-0.0007859276374801993
-0.020661011338233948,-0.0031899490859359503,-0.02067105658352375,-0.010866792872548103,-0.020661011338233948
0.005855656694620848,0.05458170920610428,0.08087645471096039,0.032136932015419006,0.18161949515342712
0.018819453194737434,0.009327109903097153,0.01887303963303566,0.01577918417751789,0.018819453194737434
0.011588213965296745,0.011695373803377151,0.011658809147775173,0.011993549764156342,0.011588213965296745
-0.03376302123069763,-0.03686036914587021,-0.03388566896319389,-0.034458503127098083,-0.03376302123069763
0.0020654539112001657,0.021639961749315262,0.0029233323875814676,0.0146068399772048,0.0020654539112001657
0.01912607066333294,0.03955084830522537,0.01918238028883934,0.027670791372656822,0.01912607066333294
0.013732010498642921,0.014387406408786774,0.01358386967331171,0.014021865092217922,0.013732010498642921
-0.012559406459331512,-0.0073966034688055515,-0.01248815469443798,-0.008145958185195923,-0.012559406459331512
0.02865409106016159,0.03886031731963158,0.02860921062529087,0.03300661966204643,0.02865409106016159
-0.03395484760403633,-0.0025726063176989555,0.012816881760954857,-0.014752362854778767,0.2036374807357788
-0.03216639161109924,-0.009619609452784061,-0.0238259956240654,-0.014150730334222317,-0.03216639161109924
-0.0024888694752007723,0.0029806140810251236,-0.002388891065493226,0.003854180686175823,-0.0024888694752007723
0.02685522474348545,0.025847822427749634,0.026889728382229805,0.02804713509976864,0.02685522474348545
0.004182585049420595,0.02603539079427719,0.0045145065523684025,0.015841171145439148,0.004182585049420595
0.021373359486460686,0.018165022134780884,0.021363353356719017,0.022166835144162178,0.021373359486460686
0.01944652572274208,0.020290439948439598,0.019480258226394653,0.021107615903019905,0.01944652572274208
0.019706593826413155,0.019508570432662964,0.0197451189160347,0.019705787301063538,0.019706593826413155
-0.0007590035675093532,-0.0011880642268806696,-0.0008008549339137971,-0.0004994202172383666,-0.0007590035675093532
-0.021023334935307503,-0.00546675780788064,-0.020664850249886513,-0.010565286502242088,-0.021023334935307503
0.019398894160985947,0.01897166110575199,0.019457098096609116,0.01911451667547226,0.019398894160985947
0.0031399899162352085,0.018290312960743904,0.003292229725047946,0.012987314723432064,0.0031399899162352085
0.020227717235684395,0.01972520537674427,0.020466648042201996,0.02055427059531212,0.020227717235684395
-0.012516409158706665,-0.011472797952592373,-0.012596557848155499,-0.011998004280030727,-0.012516409158706665
-0.016603829339146614,-0.0029571340419352055,-0.01655462756752968,-0.00638427073135972,-0.016603829339146614
-0.022712217643857002,-0.023115308955311775,-0.02250576950609684,-0.02265583723783493,-0.022712217643857002
-0.03023126907646656,0.0032279728911817074,0.02547420933842659,-0.007638994604349136,0.13039635121822357
0.015356139279901981,0.03597741946578026,0.015701690688729286,0.02377885952591896,0.015356139279901981
0.009765186347067356,0.009983467869460583,0.009711283259093761,0.009879522025585175,0.009765186347067356
-0.007240078411996365,0.004655344411730766,-0.007240727078169584,-0.0012320957612246275,-0.007240078411996365
-0.025955285876989365,-0.022626057267189026,-0.025980206206440926,-0.022981692105531693,-0.025955285876989365
0.013557649217545986,0.041191037744283676,0.02075766772031784,0.028329649940133095,0.1383492797613144
-0.018578479066491127,-0.019673440605401993,-0.018587911501526833,-0.01838710345327854,-0.018578479066491127
-0.01309029571712017,-0.017586227506399155,-0.013012885116040707,-0.014307714998722076,-0.01309029571712017
-0.022508053109049797,-0.00923951342701912,-0.02220086194574833,-0.013451289385557175,-0.022508053109049797
0.014455104246735573,0.02097240276634693,0.014391717500984669,0.01931234821677208,0.014455104246735573
0.010834531858563423,0.025510648265480995,0.011237590573728085,0.021960679441690445,0.010834531858563423
0.011448188684880733,0.011332209222018719,0.011460766196250916,0.011437084525823593,0.011448188684880733
-0.03451097011566162,-0.03469408303499222,-0.03443257138133049,-0.03422554209828377,-0.03451097011566162
-0.008505052886903286,0.0345420204102993,0.04158354923129082,0.012455563992261887,-0.008505052886903286
0.015663212165236473,0.016291866078972816,0.015690665692090988,0.01643107831478119,0.015663212165236473
-0.014005891978740692,-0.008150318637490273,-0.013994880020618439,-0.011024728417396545,-0.014005891978740692
-0.03346715122461319,-0.01409713551402092,-0.03313080221414566,-0.020745331421494484,-0.03346715122461319
0.0047855861485004425,0.004987395368516445,0.004664615727961063,0.004710969980806112,0.0047855861485004425
-0.007680170703679323,-0.007700321730226278,-0.0076612308621406555,-0.007686379831284285,-0.007680170703679323
-0.0013260659761726856,-0.000892765645403415,-0.0012943148612976074,-0.0012595144798979163,-0.0013260659761726856
0.021534228697419167,0.02173229306936264,0.021534036844968796,0.021828532218933105,0.021534228697419167
0.026937153190374374,0.026346178725361824,0.02702922932803631,0.027691883966326714,0.026937153190374374
0.017442671582102776,0.017642900347709656,0.017454074695706367,0.017929639667272568,0.017442671582102776
-0.031455472111701965,-0.03141365200281143,-0.031453803181648254,-0.03125521168112755,-0.031455472111701965
-0.042548924684524536,-0.029621770605444908,-0.042189788073301315,-0.029454203322529793,-0.042548924684524536
-0.02935643680393696,-0.026085875928401947,-0.02930603362619877,-0.026725294068455696,-0.02935643680393696
-0.019430777058005333,0.0174779761582613,0.062148481607437134,0.010835029184818268,-0.019430777058005333
-0.0106349503621459,0.022748248651623726,0.034712329506874084,0.009068213403224945,-0.0106349503621459
0.012055307626724243,0.012098106555640697,0.01212933100759983,0.012148492969572544,0.012055307626724243
0.024949468672275543,0.025713756680488586,0.024958236142992973,0.025226090103387833,0.024949468672275543
-0.00673228083178401,-0.0028039466124027967,-0.006630676798522472,-0.0033725188113749027,-0.00673228083178401
0.016608258709311485,0.007587245665490627,0.016657359898090363,0.016045907512307167,0.016608258709311485
0.017636723816394806,0.016524765640497208,0.017573751509189606,0.018056167289614677,0.017636723816394806
-0.02491036057472229,-0.020859744399785995,-0.024875661358237267,-0.021804898977279663,-0.02491036057472229
-0.027508722618222237,-0.02597135119140148,-0.027370154857635498,-0.02669067122042179,-0.027508722618222237
-0.018534358590841293,-0.002123159123584628,-0.018220551311969757,-0.010038895532488823,-0.018534358590841293
-0.04068370163440704,-0.0417959988117218,-0.04077745974063873,-0.040498096495866776,-0.04068370163440704
0.00937932264059782,0.02187727950513363,0.009453972801566124,0.01436722930520773,0.00937932264059782
0.02763654664158821,0.027448048815131187,0.02774006500840187,0.027712346985936165,0.02763654664158821
-0.015284344553947449,0.005257322918623686,-0.014571739360690117,-0.0021180016919970512,-0.015284344553947449
0.016659831628203392,0.008501212112605572,0.01665850356221199,0.015021024271845818,0.016659831628203392
-0.00805364828556776,-0.005872737150639296,-0.008001417852938175,-0.006564110983163118,-0.00805364828556776
0.0077936602756381035,0.024671878665685654,0.00798090174794197,0.017630156129598618,0.0077936602756381035
0.023511853069067,0.020962825044989586,0.02363031543791294,0.024675028398633003,0.023511853069067
-0.0015174226136878133,-0.0004568218719214201,-0.0013279118575155735,-0.0005798949860036373,-0.0015174226136878133
-0.003025399288162589,0.000841221131850034,-0.0028041705954819918,0.0025893147103488445,-0.003025399288162589
0.014300537295639515,0.015652256086468697,0.014205493032932281,0.014880667440593243,0.014300537295639515
-0.021131983026862144,-0.022103242576122284,-0.02121342346072197,-0.01963457465171814,-0.021131983026862144
-0.026530271396040916,-0.027149571105837822,-0.026645900681614876,-0.026529794558882713,-0.026530271396040916
0.004237876273691654,0.020837068557739258,0.00501563074067235,0.014912061393260956,0.004237876273691654
-0.014929241500794888,-0.0026282728649675846,-0.014590335078537464,-0.005782539490610361,-0.014929241500794888
0.004879480227828026,0.023500951007008553,0.0059133656322956085,0.016858061775565147,0.004879480227828026
-0.031036756932735443,-0.030932331457734108,-0.030998796224594116,-0.030914360657334328,-0.031036756932735443
-0.02814517170190811,-0.01217980869114399,-0.027574704959988594,-0.015140795148909092,-0.02814517170190811
-0.028453849256038666,-0.0037477274890989065,-0.004169948399066925,-0.00984800886362791,-0.028453849256038666
-0.025391731411218643,-0.024967730045318604,-0.02520306222140789,-0.024968473240733147,-0.025391731411218643
-0.030596161261200905,0.003459154162555933,0.005016475450247526,-0.01391515601426363,-0.030596161261200905
-0.009950711391866207,-0.011476335115730762,-0.009927233681082726,-0.010644955560564995,-0.009950711391866207
-0.016304215416312218,-0.013419426046311855,-0.01600295677781105,-0.008185550570487976,-0.016304215416312218
0.021819235756993294,0.024420514702796936,0.021754145622253418,0.02335466630756855,0.021819235756993294
0.003657704219222069,0.028730008751153946,0.0038679505232721567,0.017429856583476067,0.003657704219222069
-0.014625582844018936,-0.013100732117891312,-0.0144741116091609,-0.013820350170135498,-0.014625582844018936
0.0171506404876709,0.036454617977142334,0.017157353460788727,0.026482505723834038,0.0171506404876709
-0.008299065753817558,-0.0038057684432715178,-0.00837823934853077,-0.006246528122574091,-0.008299065753817558
-0.02113930508494377,-0.01563251204788685,-0.020995251834392548,-0.014727724716067314,-0.02113930508494377
0.015705475583672523,0.020713966339826584,0.015657605603337288,0.017974887043237686,0.015705475583672523
-0.03167804703116417,-0.02884749136865139,-0.03175954893231392,-0.030398022383451462,-0.03167804703116417
0.026630427688360214,0.021823925897479057,0.026625342667102814,0.02586275339126587,0.026630427688360214
-0.012577475979924202,0.004478641785681248,-0.012428958900272846,0.0007015939336270094,-0.012577475979924202
-0.007361344527453184,0.00928857084363699,-0.007034817710518837,0.003321597818285227,-0.007361344527453184
0.006965798791497946,0.005437582265585661,0.006894206628203392,0.006654516328126192,0.006965798791497946
-0.01990763284265995,-0.016241947188973427,-0.020069558173418045,-0.017054779455065727,-0.01990763284265995
-0.0255502387881279,0.009142785333096981,0.01762728951871395,-0.003919800743460655,-0.0255502387881279
0.022072002291679382,0.02903611771762371,0.022430531680583954,0.02445933036506176,0.022072002291679382
0.023228736594319344,0.03131966292858124,0.02310912124812603,0.027504760771989822,0.023228736594319344
-0.007749693933874369,6.172288703965023e-05,-0.007730523124337196,-0.0031986688263714314,-0.007749693933874369
-0.020938903093338013,0.0016724048182368279,-0.02084672637283802,-0.006666369270533323,-0.020938903093338013
0.01000474113970995,0.009980712085962296,0.009990534745156765,0.009998398832976818,0.01000474113970995
-0.03745941072702408,-0.025149347260594368,-0.036571159958839417,-0.02501850575208664,-0.03745941072702408
-0.021451344713568687,-0.005362843628972769,-0.021098900586366653,-0.011985772289335728,-0.021451344713568687
-0.027774052694439888,-0.019599657505750656,-0.02767830900847912,-0.022487612441182137,-0.027774052694439888
0.029582366347312927,0.04110027477145195,0.029783515259623528,0.039329465478658676,0.029582366347312927
-0.018556062132120132,-0.02091366797685623,-0.01855461113154888,-0.017291663214564323,-0.018556062132120132
-0.010515873320400715,-0.010789808817207813,-0.010458623059093952,-0.010663039982318878,-0.010515873320400715
0.022744195535779,0.023446014150977135,0.0227322056889534,0.023058108985424042,0.022744195535779
-0.03510621190071106,-0.0318344384431839,-0.03498463332653046,-0.03291669115424156,-0.03510621190071106
-0.005388390738517046,0.023814097046852112,-0.0006551097612828016,0.010405795648694038,-0.005388390738517046
-0.04378453269600868,-0.040058571845293045,-0.04376345872879028,-0.038334839046001434,-0.04378453269600868
-0.003750478383153677,-0.002762185875326395,-0.003669416531920433,-0.0031375170219689608,-0.003750478383153677
-0.010466158390045166,-0.0015692657325416803,-0.010027679614722729,-0.0026051774621009827,-0.010466158390045166
-0.016161367297172546,-0.011253356002271175,-0.016070827841758728,-0.01400826033204794,-0.016161367297172546
-0.038432858884334564,-0.03452792763710022,-0.038072891533374786,-0.031566545367240906,-0.038432858884334564
0.001982032088562846,-0.0011109813349321485,0.0019573247991502285,0.0028204021509736776,0.001982032088562846
0.023259971290826797,0.03068472072482109,0.023321684449911118,0.028898410499095917,0.023259971290826797
-0.004375474061816931,0.002609278541058302,-0.004326795693486929,0.0017606832552701235,-0.004375474061816931
0.03252255916595459,0.02908373810350895,0.03263357654213905,0.030673103407025337,0.03252255916595459
-0.003138380590826273,0.0012261454248800874,-0.0031646210700273514,-0.0012793878559023142,-0.003138380590826273
0.017445454373955727,0.027090908959507942,0.017438136041164398,0.0221505519002676,0.017445454373955727
-0.022361116483807564,-0.011124776676297188,-0.022329658269882202,-0.01566285640001297,-0.022361116483807564
0.01380276307463646,0.018871724605560303,0.013628887943923473,0.015596669167280197,0.01380276307463646
0.014045347459614277,0.01465538702905178,0.014146147295832634,0.014952325262129307,0.014045347459614277
-0.0013359832810238004,-0.0010484823724254966,-0.001450631651096046,-0.0013295221142470837,-0.0013359832810238004
0.014154662378132343,0.025955310091376305,0.014193486422300339,0.02354971133172512,0.014154662378132343
-0.020486820489168167,-0.0020550775807350874,-0.019811037927865982,-0.008243539370596409,-0.020486820489168167
0.009754998609423637,0.008420123718678951,0.009713057428598404,0.009203360415995121,0.009754998609423637
0.014045794494450092,0.01866050250828266,0.014004247263073921,0.018621740862727165,0.014045794494450092
0.024312295019626617,0.023325836285948753,0.0243134293705225,0.024131497368216515,0.024312295019626617
-0.022656966000795364,-0.020491762086749077,-0.02267458103597164,-0.021330026909708977,-0.022656966000795364
0.016566645354032516,0.02707625739276409,0.01696549914777279,0.02173563651740551,0.016566645354032516
0.029243921861052513,0.02796339802443981,0.029210593551397324,0.02866135723888874,0.029243921861052513
0.016579875722527504,0.015059375204145908,0.016547396779060364,0.016777370125055313,0.016579875722527504
0.013008245266973972,0.012971688061952591,0.012935012578964233,0.013356469571590424,0.013008245266973972
-0.009996584616601467,-0.0028128759004175663,-0.009990401566028595,-0.006342774257063866,-0.009996584616601467
0.028140557929873466,0.02949373424053192,0.028101932257413864,0.029084185138344765,0.028140557929873466
0.012691454961895943,0.012965825386345387,0.012678870931267738,0.012624528259038925,0.012691454961895943
-0.006684756372123957,0.01207720022648573,-0.006039053667336702,0.0056231385096907616,-0.006684756372123957
-0.020189547911286354,-0.023287363350391388,-0.02013440988957882,-0.02169535867869854,-0.020189547911286354
0.02043560892343521,0.02214869111776352,0.020469827577471733,0.021353790536522865,0.02043560892343521
-0.011076229624450207,-0.008381571620702744,-0.01079485472291708,-0.005177871324121952,-0.011076229624450207
0.0057829925790429115,0.019737739115953445,0.005933281499892473,0.01302556972950697,0.0057829925790429115
-0.0002947384782601148,0.013423523865640163,3.7030175008112565e-05,0.011849812231957912,-0.0002947384782601148
-0.027569223195314407,-0.008390146307647228,-0.027498437091708183,-0.018859805539250374,-0.027569223195314407
0.003211835166439414,0.017303939908742905,0.003191365161910653,0.011678334325551987,0.003211835166439414
-0.02655196003615856,-0.00691572017967701,-0.0261955838650465,-0.015087601728737354,-0.02655196003615856
-0.03702794760465622,-0.03390484303236008,-0.036943040788173676,-0.03431743383407593,-0.03702794760465622
-0.02423727512359619,-0.012317492626607418,-0.0236061904579401,-0.01462405826896429,-0.02423727512359619
-0.030264953151345253,-0.011960340663790703,-0.03017040714621544,-0.018043700605630875,-0.030264953151345253
0.01598179154098034,0.01685895398259163,0.015889637172222137,0.016257332637906075,0.01598179154098034
-0.03048873133957386,-0.030418891459703445,-0.030443686991930008,-0.03023678995668888,-0.03048873133957386
-0.036060553044080734,-0.03323502093553543,-0.03602255508303642,-0.03506968542933464,-0.036060553044080734
-0.0034058126620948315,-0.0012673246674239635,-0.0033018917310982943,-0.0015627493849024177,-0.0034058126620948315
-0.029556328430771828,-0.020491695031523705,-0.029404984787106514,-0.02010783553123474,-0.029556328430771828
0.019818909466266632,0.018769795075058937,0.019834529608488083,0.01962479017674923,0.019818909466266632
0.00961153581738472,0.016597295179963112,0.009618088603019714,0.013550334610044956,0.00961153581738472
-0.029683522880077362,-0.024679293856024742,-0.029670799151062965,-0.02490313909947872,-0.029683522880077362
0.0010176325449720025,0.037620458751916885,0.017632747069001198,0.017711007967591286,0.35492417216300964
0.020983600988984108,0.026169553399086,0.02090921625494957,0.023038258776068687,0.020983600988984108
0.0197819285094738,0.019607044756412506,0.019835004583001137,0.01987099088728428,0.0197819285094738
-0.0062112146988511086,-0.000852556258905679,-0.006022034678608179,-0.0013685491867363453,-0.0062112146988511086
-0.0223170705139637,0.024087300524115562,0.06156167387962341,0.004211359191685915,0.23495008051395416
0.025893330574035645,0.02677256055176258,0.025777829810976982,0.02665775455534458,0.025893330574035645
-0.028964737430214882,0.009308426640927792,0.06330589205026627,0.0018331367755308747,-0.028964737430214882
0.012738467194139957,0.00665392866358161,0.012798749841749668,0.010015076026320457,0.012738467194139957
0.0007594122434966266,0.006284190807491541,0.0008334416197612882,0.002985861850902438,0.0007594122434966266
-0.007918366231024265,0.03874563053250313,0.05123400315642357,0.014248396269977093,-0.007918366231024265
-0.01919877715408802,-0.01281761284917593,-0.01933019608259201,-0.014473560266196728,-0.01919877715408802
-0.02305932715535164,0.005074331071227789,-0.01463419757783413,-0.007135513238608837,-0.02305932715535164
0.0175571721047163,0.019036926329135895,0.017533879727125168,0.019072862342000008,0.0175571721047163
0.02343859151005745,0.02567257732152939,0.023668620735406876,0.025654058903455734,0.02343859151005745
-0.023133380338549614,-0.016605790704488754,-0.023054350167512894,-0.01933426223695278,-0.023133380338549614
0.0018737426726147532,0.0018736013444140553,0.001883229473605752,0.0018734644399955869,0.0018737426726147532
-0.019784627482295036,-0.019794022664427757,-0.019884221255779266,-0.019790802150964737,-0.019784627482295036
-0.03109060227870941,-0.03048085980117321,-0.031080780550837517,-0.03065630979835987,-0.03109060227870941
-0.009918839670717716,-0.009994336403906345,-0.010061400011181831,-0.009901785291731358,-0.009918839670717716
0.013265976682305336,0.026105863973498344,0.013483021408319473,0.02027781307697296,0.013265976682305336
-0.03379237651824951,-0.0390859879553318,-0.03378859534859657,-0.03203904628753662,-0.03379237651824951
0.02190728299319744,0.030110066756606102,0.021802037954330444,0.02506784163415432,0.02190728299319744
-0.0038596971426159143,0.01612594909965992,-0.003051617881283164,0.006961018778383732,-0.0038596971426159143
0.030504779890179634,0.051002733409404755,0.03070243075489998,0.040273137390613556,0.030504779890179634
0.009506422095000744,0.004602785222232342,0.009570177644491196,0.0072594620287418365,0.009506422095000744
-0.0239391066133976,-0.012532145716249943,-0.023578794673085213,-0.014628074131906033,-0.0239391066133976
0.01184217631816864,0.006778719834983349,0.011982126161456108,0.009689713828265667,0.01184217631816864
-0.01095280610024929,0.014413763768970966,-0.010894499719142914,0.0020966248121112585,-0.01095280610024929
-0.0063443975523114204,0.00844675675034523,-0.006228486075997353,0.0031331086065620184,-0.0063443975523114204
0.019482044503092766,0.020211439579725266,0.019384542480111122,0.020055899396538734,0.019482044503092766
-0.011923764832317829,-0.004807509947568178,-0.011607333086431026,-0.0077050114050507545,-0.011923764832317829
-0.00362418289296329,0.008758786134421825,-0.0037114527076482773,0.0019266054732725024,-0.00362418289296329
-0.043387725949287415,-0.022831445559859276,-0.04332765191793442,-0.029047105461359024,-0.043387725949287415
-0.033884819597005844,-0.019270071759819984,-0.033353496342897415,-0.022425049915909767,-0.033884819597005844
-0.01327793300151825,0.01230651792138815,-0.012921423651278019,0.0018368818564340472,0.13552293181419373
-0.040466226637363434,-0.041467636823654175,-0.040308624505996704,-0.03991886228322983,-0.040466226637363434
-0.023435501381754875,-0.004222262650728226,-0.02336731366813183,-0.011521250009536743,-0.023435501381754875
-0.0005294846487231553,0.03603489696979523,0.028909048065543175,0.018477406352758408,0.31648099422454834
0.016150593757629395,0.00500982953235507,0.016065310686826706,0.013906927779316902,0.016150593757629395
0.021533533930778503,0.017429091036319733,0.021537436172366142,0.0210103876888752,0.021533533930778503
-0.005413669627159834,-0.0079349922016263,-0.0054491846822202206,-0.005372205283492804,-0.005413669627159834
0.030136803165078163,0.04456117004156113,0.0301775224506855,0.038147278130054474,0.030136803165078163
-0.016955390572547913,-0.013656537979841232,-0.01682737097144127,-0.015773320570588112,-0.016955390572547913
-0.023615261539816856,-0.025695795193314552,-0.023654382675886154,-0.024137502536177635,-0.023615261539816856
0.017883440479636192,0.019979916512966156,0.017807919532060623,0.019636306911706924,0.017883440479636192
0.021064845845103264,0.026671988889575005,0.02106897346675396,0.025578321889042854,0.021064845845103264
0.016310377046465874,0.018497487530112267,0.0165035929530859,0.01802404224872589,0.016310377046465874
0.010845737531781197,0.02291025221347809,0.010888434015214443,0.019760139286518097,0.010845737531781197
-0.03572221100330353,-0.03475039079785347,-0.03563215956091881,-0.034912727773189545,-0.03572221100330353
-0.032843153923749924,-0.01968979835510254,-0.032457735389471054,-0.025499651208519936,-0.032843153923749924
-0.00125349429436028,-0.001238664030097425,-0.0012712136376649141,-0.0012808593455702066,-0.00125349429436028
0.005266502499580383,0.003955138381570578,0.005249211098998785,0.005341633222997189,0.005266502499580383
-0.0044539072550833225,0.0010595611529424787,-0.0044535803608596325,-0.0028420579619705677,-0.0044539072550833225
0.021291974931955338,0.03807998076081276,0.021494414657354355,0.02883560210466385,0.021291974931955338
-0.016286734491586685,0.007029038853943348,-0.005998104810714722,-4.8794045142130926e-05,-0.016286734491586685
0.00040873041143640876,0.00516063068062067,0.0004959547077305615,0.0069101955741643906,0.00040873041143640876
0.016751056537032127,0.031659189611673355,0.017159627750515938,0.025941524654626846,0.016751056537032127
0.016155283898115158,0.03711782395839691,0.026733750477433205,0.030512182042002678,0.11629284918308258
-0.032042503356933594,-0.01496574841439724,-0.03177127242088318,-0.020481828600168228,-0.032042503356933594
0.00491674430668354,0.021536188200116158,0.005004876293241978,0.01314588449895382,0.00491674430668354
-0.013287471607327461,-0.012183425016701221,-0.013351165689527988,-0.012674210593104362,-0.013287471607327461
0.028513329103589058,0.028034130111336708,0.028523312881588936,0.028021082282066345,0.028513329103589058
-0.026562567800283432,-0.02632005140185356,-0.0267579834908247,-0.026585161685943604,-0.026562567800283432
-0.010061683133244514,-0.0077413832768797874,-0.010100286453962326,-0.008944286033511162,-0.010061683133244514
0.00811539962887764,0.020206501707434654,0.008756676688790321,0.019865291193127632,0.00811539962887764
0.004471886903047562,0.004322378430515528,0.004469827748835087,0.004412813112139702,0.004471886903047562
0.010026498697698116,0.011641277000308037,0.01033022440969944,0.013797963969409466,0.010026498697698116
0.01082367729395628,0.017506878823041916,0.010867110453546047,0.013552850112318993,0.01082367729395628
0.01593635231256485,0.02518181875348091,0.01620633155107498,0.021549871191382408,0.01593635231256485
-0.0049055591225624084,-0.004395642783492804,-0.005016292445361614,-0.003799578407779336,-0.0049055591225624084
-0.021396739408373833,0.015984881669282913,-0.004071312490850687,-0.002202117582783103,-0.021396739408373833
0.016688382253050804,0.06337400525808334,0.07533863931894302,0.039719074964523315,0.17628178000450134
-0.016208462417125702,-0.014887135475873947,-0.01605082117021084,-0.015585518442094326,-0.016208462417125702
-0.023917151615023613,-0.0226477961987257,-0.023826390504837036,-0.022456081584095955,-0.023917151615023613
-0.010232198983430862,0.021948015317320824,0.01840857043862343,0.008280551992356777,-0.010232198983430862
0.005166219547390938,0.007973844185471535,0.005111414007842541,0.006542426999658346,0.005166219547390938
0.026533959433436394,0.026554347947239876,0.026551395654678345,0.0264964047819376,0.026533959433436394
0.013375800102949142,0.014860961586236954,0.013363503850996494,0.016893846914172173,0.013375800102949142
0.02613569051027298,0.02937907539308071,0.026195047423243523,0.027088096365332603,0.02613569051027298
0.012790130451321602,0.0129650067538023,0.012826843187212944,0.012935501523315907,0.012790130451321602
-0.025577830150723457,-0.026775548234581947,-0.025560393929481506,-0.025830097496509552,-0.025577830150723457
0.014856081455945969,0.041379574686288834,0.023059464991092682,0.030638543888926506,0.014856081455945969
0.021069543436169624,0.0175348911434412,0.021202746778726578,0.019624954089522362,0.021069543436169624
-0.013975375331938267,-0.012986648827791214,-0.013682570308446884,-0.011008167639374733,-0.013975375331938267
-0.007086267229169607,-0.0003747760783880949,-0.007137579843401909,-0.0033834800124168396,-0.007086267229169607
0.03286706656217575,0.03350462764501572,0.03282893821597099,0.03341524675488472,0.03286706656217575
0.0032890448346734047,0.006016673054546118,0.0033407523296773434,0.006229780148714781,0.0032890448346734047
-0.03857320919632912,-0.03889662027359009,-0.03858479857444763,-0.03821735456585884,-0.03857320919632912
0.031353045254945755,0.0479513555765152,0.03136137127876282,0.039231449365615845,0.031353045254945755
-0.01824222132563591,-0.01814926415681839,-0.018174629658460617,-0.01809716783463955,-0.01824222132563591
-0.01899096369743347,-0.007189812138676643,-0.018698032945394516,-0.010538131929934025,-0.01899096369743347
0.01676461473107338,0.013114111497998238,0.016697213053703308,0.01520674116909504,0.01676461473107338
0.011370201595127583,0.01143557671457529,0.011416958644986153,0.011418692767620087,0.011370201595127583
-0.03626071661710739,-0.03044602833688259,-0.03611268103122711,-0.03272974118590355,-0.03626071661710739
-0.016060976311564445,-0.01608344353735447,-0.01613995060324669,-0.01582239754498005,-0.016060976311564445
-0.030435923486948013,-0.030878843739628792,-0.030521688982844353,-0.028362512588500977,-0.030435923486948013
-0.029274560511112213,-0.018563559278845787,-0.02933068387210369,-0.022775836288928986,-0.029274560511112213
0.008065487258136272,0.017184622585773468,0.008080227300524712,0.013163723051548004,0.008065487258136272
-0.013434420339763165,-0.0025553954765200615,-0.013295616023242474,-0.004076948389410973,-0.013434420339763165
0.00021893068333156407,0.019359862431883812,0.0008407426066696644,0.010984880849719048,0.00021893068333156407
0.016782501712441444,0.023929618299007416,0.016760287806391716,0.020207395777106285,0.016782501712441444
0.015258151106536388,0.021023405715823174,0.015271816402673721,0.018113886937499046,0.015258151106536388
-0.02795792929828167,-0.025614403188228607,-0.027876216918230057,-0.026678215712308884,-0.02795792929828167
-0.019245777279138565,-0.020090747624635696,-0.0192757248878479,-0.019503701478242874,-0.019245777279138565
0.011829808354377747,0.004538101144134998,0.012042625807225704,0.01340479776263237,0.011829808354377747
-0.03090154379606247,-0.0028289875481277704,-0.028617970645427704,-0.01318956259638071,-0.03090154379606247
0.00436021015048027,0.004862063564360142,0.004361588973551989,0.004853976424783468,0.00436021015048027
-0.010796181857585907,-0.0055872476659715176,-0.010725457221269608,-0.008477391675114632,-0.010796181857585907
0.01643470861017704,0.02061811275780201,0.016288723796606064,0.019126463681459427,0.01643470861017704
-0.03675302490592003,-0.03351147100329399,-0.03673762083053589,-0.03393368422985077,-0.03675302490592003
-0.008716246113181114,-0.009755745530128479,-0.008507923223078251,-0.00456769485026598,-0.008716246113181114
0.028317375108599663,0.028463546186685562,0.028406236320734024,0.028469054028391838,0.028317375108599663
-0.012523421086370945,-0.012790684588253498,-0.012417479418218136,-0.012513600289821625,-0.012523421086370945
0.01068075280636549,0.0088597247377038,0.010528347454965115,0.010519793257117271,0.01068075280636549
-0.008995895273983479,0.02795553393661976,0.059071335941553116,0.016563817858695984,0.15366077423095703
0.010396286845207214,0.04717473313212395,0.05129973217844963,0.026939131319522858,0.17643548548221588
0.020486317574977875,0.026064608246088028,0.020479964092373848,0.028205467388033867,0.020486317574977875
-0.03202670067548752,-0.03187428042292595,-0.03190772980451584,-0.031837426126003265,-0.03202670067548752
-0.022304385900497437,-0.010352713987231255,-0.02220216579735279,-0.015458600595593452,-0.022304385900497437
-0.0004427586100064218,-0.01251962874084711,-0.0004932379233650863,-0.0031934501603245735,-0.0004427586100064218
0.0027713694144040346,0.017038686200976372,0.0032587891910225153,0.013881519436836243,0.0027713694144040346
-0.014817720279097557,-0.011908885091543198,-0.01476712804287672,-0.013716330751776695,-0.014817720279097557
-0.02704361081123352,-0.015118473209440708,-0.02704930305480957,-0.019499143585562706,-0.02704361081123352
0.018683861941099167,0.01776486076414585,0.018788238987326622,0.018926028162240982,0.018683861941099167
0.016161441802978516,0.015525820665061474,0.01614218018949032,0.016251107677817345,0.016161441802978516
0.0010988825233653188,-0.0044257426634430885,0.001034160959534347,-0.000662578793708235,0.0010988825233653188
0.005365589167922735,0.007901972159743309,0.005676819011569023,0.009638715535402298,0.005365589167922735
0.009569911286234856,0.007334141992032528,0.009601985104382038,0.008132344111800194,0.009569911286234856
-0.007710641250014305,-0.007862177677452564,-0.007515185512602329,-0.007657888811081648,-0.007710641250014305
-0.013159556314349174,-0.01275267731398344,-0.013209053315222263,-0.012105223722755909,-0.013159556314349174
0.011415017768740654,0.015036378055810928,0.011621138080954552,0.013105716556310654,0.011415017768740654
0.007197255734354258,0.017571458593010902,0.007558687590062618,0.013786804862320423,0.007197255734354258
-0.009571557864546776,-0.02158036082983017,-0.009680569171905518,-0.012775585055351257,-0.009571557864546776
-0.010782214812934399,0.0069807847030460835,-0.010771382600069046,0.0029145325534045696,-0.010782214812934399
0.0015512226382270455,0.018663939088582993,0.0015405542217195034,0.015262182801961899,0.0015512226382270455
0.002013018587604165,0.0010960997315123677,0.0020157669205218554,0.0016109204152598977,0.002013018587604165
0.012758223339915276,0.023408593609929085,0.012718112207949162,0.017157504335045815,0.012758223339915276
0.019557399675250053,0.03209516778588295,0.019654370844364166,0.0252855122089386,0.019557399675250053
0.006830808240920305,0.02446112036705017,0.006820860784500837,0.014461853541433811,0.006830808240920305
-0.009857475757598877,-0.004479060415178537,-0.00965510867536068,-0.006851942744106054,-0.009857475757598877
0.02820431813597679,0.0220380537211895,0.028351612389087677,0.026990126818418503,0.02820431813597679
-0.0024556624703109264,-0.0034938077442348003,-0.0025166242849081755,-0.00264806323684752,-0.0024556624703109264
0.02066659927368164,0.04316791146993637,0.020859213545918465,0.0323193334043026,0.02066659927368164
0.00452034967020154,-0.0007358453585766256,0.004598721861839294,0.0030995134729892015,0.00452034967020154
0.01969556324183941,0.019009839743375778,0.019859645515680313,0.01943262666463852,0.01969556324183941
-0.01042101439088583,-0.009441675618290901,-0.010370262898504734,-0.008443049155175686,-0.01042101439088583
0.01992873102426529,0.019938714802265167,0.019890086725354195,0.019854173064231873,0.01992873102426529
-0.03297329321503639,-0.03495749458670616,-0.03292771801352501,-0.03361329436302185,-0.03297329321503639
-0.003529371228069067,0.0399429053068161,0.0595737062394619,0.017826015129685402,-0.003529371228069067
0.0005064780707471073,0.010899602435529232,0.0005603799363598228,0.005715076811611652,0.0005064780707471073
-0.020952004939317703,-0.01860062964260578,-0.020864149555563927,-0.01998119428753853,-0.020952004939317703
0.008306693285703659,0.022614115849137306,0.01485564187169075,0.022095628082752228,0.008306693285703659
-0.001984878908842802,0.036079924553632736,0.05292828381061554,0.018282169476151466,0.13583776354789734
-0.011941943317651749,-0.017469177022576332,-0.012042813003063202,-0.010114775039255619,-0.011941943317651749
0.023817574605345726,0.030992476269602776,0.024118931964039803,0.02817348577082157,0.023817574605345726
0.007599035743623972,0.019816115498542786,0.007676015608012676,0.01206637267023325,0.007599035743623972
-0.012862835079431534,-0.008413664065301418,-0.01262265257537365,-0.005482029635459185,-0.012862835079431534
-0.015253604389727116,-0.013315227814018726,-0.015230339020490646,-0.014307012781500816,-0.015253604389727116
-0.02268269844353199,-0.013558244332671165,-0.02268376387655735,-0.016958558931946754,-0.02268269844353199
0.003788137575611472,0.004737126175314188,0.0037463202606886625,0.00453545106574893,0.003788137575611472
-0.006545876152813435,0.032196223735809326,0.05595044419169426,0.01622648350894451,-0.006545876152813435
-0.023468375205993652,0.010673793032765388,0.021531235426664352,-0.004396966192871332,-0.023468375205993652
-0.022878754884004593,-0.023258531466126442,-0.022859876975417137,-0.021103978157043457,-0.022878754884004593
0.020881041884422302,0.01843290962278843,0.020984187722206116,0.020413095131516457,0.020881041884422302
-0.03805812820792198,-0.02543487586081028,-0.03811430558562279,-0.028080163523554802,-0.03805812820792198
0.005835784133523703,0.0315093994140625,0.04797707498073578,0.02672671526670456,0.005835784133523703
-0.019911346957087517,0.012293829582631588,0.01237509585916996,-0.0022110440768301487,-0.019911346957087517
0.0030116380658000708,0.007025703322142363,0.0030574563425034285,0.005157128907740116,0.0030116380658000708
-0.019883466884493828,-0.019183970987796783,-0.019885791465640068,-0.01914219744503498,-0.019883466884493828
-0.027538463473320007,-0.017221445217728615,-0.027068329975008965,-0.02125631645321846,-0.027538463473320007
0.019368184730410576,0.02024068310856819,0.01938784122467041,0.01987708918750286,0.019368184730410576
0.022624466568231583,0.029364803805947304,0.02277882769703865,0.02654387429356575,0.022624466568231583
-0.004489399492740631,0.017100032418966293,-0.00436384417116642,0.0059129917062819,-0.004489399492740631
-0.009578792378306389,-0.00872004497796297,-0.009650003165006638,-0.008673597127199173,-0.009578792378306389
0.003866938641294837,0.010081644169986248,0.00397556321695447,0.007139916066080332,0.003866938641294837
-0.019743453711271286,-0.007659378461539745,-0.01956494338810444,-0.012031923048198223,-0.019743453711271286
0.01887473836541176,0.019884884357452393,0.018930288031697273,0.019458739086985588,0.01887473836541176
-0.022809874266386032,-0.021443815901875496,-0.02281777374446392,-0.022030994296073914,-0.022809874266386032
0.003458297112956643,0.01125174667686224,0.003689392004162073,0.01042297575622797,0.003458297112956643
-0.031032785773277283,-0.03065330721437931,-0.031016627326607704,-0.03076053410768509,-0.031032785773277283
0.010206357575953007,0.008742463774979115,0.010173669084906578,0.009429325349628925,0.010206357575953007
0.012760275974869728,0.01262026745826006,0.012997320853173733,0.012846694327890873,0.012760275974869728
-0.01216508075594902,-0.009045982733368874,-0.012198343873023987,-0.010374782606959343,-0.01216508075594902
-0.010664922185242176,-0.014879998750984669,-0.010829460807144642,-0.009095014072954655,-0.010664922185242176
0.01677011512219906,0.04321804270148277,0.03442147374153137,0.03188429772853851,0.01677011512219906
0.0014518763637170196,0.001607319456525147,0.00140943203587085,0.0014857982750982046,0.0014518763637170196
-0.023734483867883682,-0.023925654590129852,-0.02382836304605007,-0.02260924130678177,-0.023734483867883682
-0.013029973953962326,-0.012869562953710556,-0.01323026791214943,-0.013037079013884068,-0.013029973953962326
0.034540701657533646,0.048471130430698395,0.035622116178274155,0.044567596167325974,0.034540701657533646
0.014932659454643726,0.01480260118842125,0.014945653267204762,0.01492262352257967,0.014932659454643726
0.025353457778692245,0.02454204671084881,0.02539333514869213,0.0251440592110157,0.025353457778692245
-0.02277183160185814,-0.022786542773246765,-0.022736873477697372,-0.0221010260283947,-0.02277183160185814
0.0033541766460984945,0.0051231482066214085,0.0034152099397033453,0.004336533136665821,0.0033541766460984945
-0.044712431728839874,-0.03849280625581741,-0.04471608251333237,-0.04171089828014374,-0.044712431728839874
0.014022411778569221,0.055476073175668716,0.06615592539310455,0.033559706062078476,0.27009662985801697
-0.01459659542888403,-0.015620035119354725,-0.01459693256765604,-0.014529981650412083,-0.01459659542888403
0.019235078245401382,0.017974048852920532,0.01936809904873371,0.019866619259119034,0.019235078245401382
0.013170074671506882,0.00563056580722332,0.01327865943312645,0.012245244346559048,0.013170074671506882
-0.004186535719782114,-0.003499193349853158,-0.004253121558576822,-0.0037785375025123358,-0.004186535719782114
-0.025463104248046875,-0.025720059871673584,-0.02542010322213173,-0.024572743102908134,-0.025463104248046875
0.021427975967526436,0.01929471269249916,0.021350478753447533,0.020633282139897346,0.021427975967526436
-0.021471867337822914,-0.018676910549402237,-0.021384388208389282,-0.017123980447649956,-0.021471867337822914
0.007878863252699375,0.008177653886377811,0.007873556576669216,0.008776596747338772,0.007878863252699375
0.00014471336908172816,0.016893431544303894,0.0006021038861945271,0.011550156399607658,0.00014471336908172816
-0.011555477045476437,-0.004495603032410145,-0.011575378477573395,-0.0068651232868433,-0.011555477045476437
-0.006368400529026985,-0.006031235679984093,-0.006236020475625992,-0.006155609618872404,-0.006368400529026985
-0.02520829252898693,-0.015278173610568047,-0.02512652985751629,-0.018760167062282562,-0.02520829252898693
-0.03206542506814003,0.0026717777363955975,0.010305705480277538,-0.00992040615528822,0.1633145809173584
0.01734183542430401,0.02455814555287361,0.017832359299063683,0.02200014889240265,0.01734183542430401
-0.02535969577729702,-0.02596108801662922,-0.02522994391620159,-0.025022702291607857,-0.02535969577729702
-0.016873767599463463,-0.01735694520175457,-0.01681070402264595,-0.015745753422379494,-0.016873767599463463
-0.02408144250512123,0.00045988455531187356,-0.023813920095562935,-0.012294881977140903,-0.02408144250512123
-0.004773736000061035,-0.0054929512552917,-0.004814729560166597,-0.004582972731441259,-0.004773736000061035
0.007047912571579218,-0.0018182160565629601,0.007160495035350323,0.005094934720546007,0.007047912571579218
-0.009303227998316288,-0.009316295385360718,-0.009345844388008118,-0.009304246865212917,-0.009303227998316288
0.020049653947353363,0.022514333948493004,0.020067159086465836,0.02176572009921074,0.020049653947353363
-0.015134880319237709,-0.0045728133991360664,-0.015024416148662567,-0.007847868837416172,-0.015134880319237709
0.021624643355607986,0.03235398605465889,0.021685512736439705,0.030744485557079315,0.021624643355607986
-0.007979745045304298,-0.017550859600305557,-0.00786371435970068,-0.010685503482818604,-0.007979745045304298
-0.023969337344169617,-0.024485144764184952,-0.024028168991208076,-0.02378169074654579,-0.023969337344169617
0.0027107750065624714,0.002532579470425844,0.0027775687631219625,0.0027475568931549788,0.0027107750065624714
0.019131889566779137,0.02630971185863018,0.01899416372179985,0.023243151605129242,0.019131889566779137
0.015829717740416527,0.020118512213230133,0.016004357486963272,0.01680588349699974,0.015829717740416527
-0.007879160344600677,0.009193296544253826,-0.007832233794033527,0.0022139456123113632,-0.007879160344600677
-0.006233144085854292,0.013020963408052921,-0.006064234767109156,0.003103360766544938,-0.006233144085854292
0.003522794460877776,-0.006605661939829588,0.003636462613940239,0.0039694481529295444,0.003522794460877776
0.009784815832972527,0.009376970119774342,0.009813431650400162,0.010023973882198334,0.009784815832972527
0.0014838941860944033,0.006516571156680584,0.0017105027800425887,0.005690848454833031,0.0014838941860944033
0.009272308088839054,0.009167761541903019,0.009208866395056248,0.010811573825776577,0.009272308088839054
-0.010666941292583942,-0.015580926090478897,-0.010554865002632141,-0.011829403229057789,-0.010666941292583942
-0.009289732202887535,-0.0002070571354124695,-0.009173060767352581,-0.003676355117931962,-0.009289732202887535
-0.04151773825287819,-0.04270993173122406,-0.041495777666568756,-0.041531436145305634,-0.04151773825287819
-0.01316842995584011,-0.012728039175271988,-0.01327070314437151,-0.0122440280392766,-0.01316842995584011
-0.01143096387386322,-0.0075041246600449085,-0.011453166604042053,-0.009238515980541706,-0.01143096387386322
-0.0010280171409249306,-0.001239478006027639,-0.0008994496311061084,-0.0010751051595434546,-0.0010280171409249306
0.013430863618850708,0.014691141434013844,0.013534622266888618,0.014092863537371159,0.013430863618850708
-0.0032520515378564596,0.007151312660425901,-0.0031755478121340275,0.0029054025653749704,-0.0032520515378564596
0.021015089005231857,0.023454055190086365,0.020993929356336594,0.022181980311870575,0.021015089005231857
-0.027821850031614304,-0.021299785003066063,-0.02780846506357193,-0.020571716129779816,-0.027821850031614304
0.01581566222012043,0.01413210853934288,0.015900330618023872,0.015466894023120403,0.01581566222012043
0.026189811527729034,0.036485448479652405,0.026303810998797417,0.03189391642808914,0.026189811527729034
-0.02737034112215042,-0.03002907894551754,-0.027491576969623566,-0.027761485427618027,-0.02737034112215042
-0.012738179415464401,0.01390786562114954,-0.012331903912127018,0.0007361446623690426,-0.012738179415464401
-0.02647733874619007,-0.03159504756331444,-0.026449304074048996,-0.0277886800467968,-0.02647733874619007
0.02548416145145893,0.03334585577249527,0.02568735182285309,0.03213627263903618,0.02548416145145893
0.019146475940942764,0.020848242565989494,0.01916433311998844,0.020306548103690147,0.019146475940942764
-0.05372890084981918,-0.047144968062639236,-0.05379684269428253,-0.049754898995161057,-0.05372890084981918
-0.011958474293351173,-0.008632275275886059,-0.011846157722175121,-0.008506523445248604,-0.011958474293351173
0.006675718352198601,0.014340243302285671,0.0068445708602666855,0.011398660950362682,0.006675718352198601
0.00010903186921495944,0.0007924746023491025,0.00015995003923308104,0.0008263053605332971,0.00010903186921495944
-0.009123414754867554,-0.0009416778339073062,-0.00913663487881422,-0.0044540041126310825,-0.009123414754867554
-0.019382230937480927,-0.01874304562807083,-0.019421063363552094,-0.018346166238188744,-0.019382230937480927
-0.023195676505565643,0.00037857238203287125,-0.02299598604440689,-0.00976636167615652,-0.023195676505565643
0.011665099300444126,0.010986248962581158,0.011772524565458298,0.011323738843202591,0.011665099300444126
-0.005392986349761486,-0.0022072112187743187,-0.005412211641669273,-0.0021671168506145477,-0.005392986349761486
-0.012071085162460804,0.01331478450447321,-0.011664215475320816,-0.0005463169072754681,-0.012071085162460804
-0.023514745756983757,-0.0058685773983597755,-0.02333107590675354,-0.014110998250544071,-0.023514745756983757
0.01293820608407259,0.013353729620575905,0.012866614386439323,0.013136902824044228,0.01293820608407259
0.020165007561445236,0.020754655823111534,0.020217612385749817,0.020256688818335533,0.020165007561445236
-0.005734965670853853,-0.005770378280431032,-0.005729309748858213,-0.005704421550035477,-0.005734965670853853
-0.012061554938554764,0.03055904246866703,0.05377080291509628,0.010352358222007751,0.09191681444644928
0.017593029886484146,0.017183542251586914,0.017574811354279518,0.017528194934129715,0.017593029886484146
0.014010405167937279,0.025565946474671364,0.014190095476806164,0.023388000205159187,0.014010405167937279
-0.024251317605376244,-0.024327555671334267,-0.024158108979463577,-0.024293214082717896,-0.024251317605376244
0.009946782141923904,0.010684835724532604,0.010064440779387951,0.010192390531301498,0.009946782141923904
0.010162307880818844,0.019292538985610008,0.01015840470790863,0.01428263820707798,0.010162307880818844
0.012160134501755238,0.0176372230052948,0.01216875296086073,0.01653154566884041,0.012160134501755238
0.01597784459590912,0.02683643065392971,0.01605837047100067,0.022815996780991554,0.01597784459590912
-0.01262215618044138,-0.01663895696401596,-0.012649537064135075,-0.013318466022610664,-0.01262215618044138
0.014067129231989384,0.013064888305962086,0.014096020720899105,0.014321921393275261,0.014067129231989384
0.014984924346208572,0.017340168356895447,0.015116439200937748,0.01684463582932949,0.014984924346208572
-0.024828320369124413,-0.022988395765423775,-0.02465050294995308,-0.02360033430159092,-0.024828320369124413
-0.0260222889482975,0.009071847423911095,0.0578167699277401,0.0021345873828977346,-0.0260222889482975
-0.00695794727653265,0.00952582061290741,-0.006854208651930094,0.0029156613163650036,-0.00695794727653265
0.00562885170802474,0.0184139646589756,0.0056495969183743,0.011882325634360313,0.00562885170802474
-0.043744418770074844,-0.036899272352457047,-0.043711986392736435,-0.04015859216451645,-0.043744418770074844
-0.00023113787756301463,0.02559225633740425,0.0002386821579420939,0.012242287397384644,-0.00023113787756301463
-0.026213644072413445,-0.025454822927713394,-0.026225976645946503,-0.025426208972930908,-0.026213644072413445
-0.014395960606634617,-0.015037612989544868,-0.01422929484397173,-0.01285029761493206,-0.014395960606634617
-0.024897543713450432,-0.02495059370994568,-0.024985944852232933,-0.02502570115029812,-0.024897543713450432
0.0003568048996385187,-0.003435851074755192,0.0003274991759099066,6.321341061266139e-05,0.0003568048996385187
0.020615365356206894,0.02051452361047268,0.020639346912503242,0.02054549567401409,0.020615365356206894
-0.010271475650370121,-0.0103483647108078,-0.01040665153414011,-0.00983382761478424,-0.010271475650370121
0.007349873892962933,0.018397603183984756,0.007329725660383701,0.014428116381168365,0.007349873892962933
-0.01691899448633194,-0.009447073563933372,-0.016803594306111336,-0.011639605276286602,-0.01691899448633194
-0.01757882907986641,-0.0007021292112767696,-0.017517784610390663,-0.008311822079122066,-0.01757882907986641
0.01408251840621233,0.013290172442793846,0.014095096848905087,0.0144098661839962,0.01408251840621233
-0.03213208541274071,-0.021464478224515915,-0.0321342870593071,-0.026554688811302185,-0.03213208541274071
-0.01842859759926796,-0.013613997958600521,-0.018481988459825516,-0.014294637367129326,-0.01842859759926796
0.01156947948038578,0.008896737359464169,0.011714759282767773,0.013526235707104206,0.01156947948038578
-0.01876010373234749,-0.014031680300831795,-0.018771346658468246,-0.015002872794866562,-0.01876010373234749
0.004124258179217577,0.0036076062824577093,0.004130104091018438,0.005113521125167608,0.004124258179217577
0.0101288091391325,0.008061753585934639,0.010246043093502522,0.010565422475337982,0.0101288091391325
0.0061647105030715466,0.0017733192071318626,0.0062888688407838345,0.005045302677899599,0.0061647105030715466
-0.05112744867801666,-0.02706933207809925,-0.01971501298248768,-0.03319110348820686,-0.05112744867801666
-0.015166539698839188,-0.009772098623216152,-0.015013890340924263,-0.010488073341548443,-0.015166539698839188
-0.0352640338242054,-0.03381016477942467,-0.035207685083150864,-0.03318784013390541,-0.0352640338242054
-0.01131504774093628,-0.011965779587626457,-0.011295180767774582,-0.006772295571863651,-0.01131504774093628
0.023577244952321053,0.01864384114742279,0.0235586054623127,0.02372089773416519,0.023577244952321053
0.024294156581163406,0.03819882869720459,0.024324238300323486,0.031932055950164795,0.024294156581163406
-0.030354639515280724,-0.003455172525718808,-0.029856078326702118,-0.015528877265751362,-0.030354639515280724
0.011294754222035408,0.01387010421603918,0.01138163823634386,0.012532494962215424,0.011294754222035408
-0.025423564016819,-0.0242103673517704,-0.025421785190701485,-0.021949149668216705,-0.025423564016819
-0.015451067127287388,-0.009891701862215996,-0.01544087752699852,-0.012931129895150661,-0.015451067127287388
-0.037395186722278595,-0.0377834290266037,-0.03739672526717186,-0.03733466565608978,-0.037395186722278595
-0.00976153090596199,-0.010254669934511185,-0.009822730906307697,-0.00956539437174797,-0.00976153090596199
0.0019736718386411667,-0.00699508935213089,0.0020398732740432024,0.0017886040732264519,0.0019736718386411667
-0.040455520153045654,0.006354121025651693,0.02477795071899891,-0.014209883287549019,0.31826111674308777
-0.0170083437114954,-0.01828671060502529,-0.0170572642236948,-0.014554539695382118,-0.0170083437114954
-0.0042218598537147045,0.00885702297091484,-0.00421125115826726,0.0034425335470587015,-0.0042218598537147045
-0.02293911762535572,-0.02166871912777424,-0.022961324080824852,-0.02158408612012863,-0.02293911762535572
0.001464875414967537,0.005477990955114365,0.001405408256687224,0.003432096214964986,0.001464875414967537
-0.01342780888080597,-0.0037699101958423853,-0.013400456868112087,-0.008509772829711437,-0.01342780888080597
0.011649754829704762,0.01814226619899273,0.01169879175722599,0.014377454295754433,0.011649754829704762
-0.029916437342762947,-0.02882394753396511,-0.029935913160443306,-0.029264966025948524,-0.029916437342762947
-0.011964322067797184,0.00516508100554347,-0.011849556118249893,-0.004162278957664967,-0.011964322067797184
0.009748333133757114,0.019809678196907043,0.010262452065944672,0.019804587587714195,0.009748333133757114
0.015090937726199627,0.013782988302409649,0.015165128745138645,0.015124603174626827,0.015090937726199627
-0.0018125447677448392,-0.0005119857378304005,-0.0018117785220965743,-0.001025087432935834,-0.0018125447677448392
0.024650994688272476,0.03439422696828842,0.024586807936429977,0.029800180345773697,0.024650994688272476
-0.04325086250901222,-0.0136775067076087,0.010244631208479404,-0.02030785381793976,-0.04325086250901222
0.002705442486330867,0.0026641113217920065,0.002592650707811117,0.0027679665945470333,0.002705442486330867
-0.031863924115896225,-0.01911635510623455,-0.03190528601408005,-0.025274166837334633,-0.031863924115896225
0.030440928414463997,0.024582477286458015,0.03056478127837181,0.032195381820201874,0.030440928414463997
-0.017297016456723213,-0.011548561044037342,-0.017282383516430855,-0.015190268866717815,-0.017297016456723213
0.005793464370071888,0.013311469927430153,0.006038169842213392,0.014898332767188549,0.005793464370071888
-0.005402497481554747,0.007405186537653208,-0.005289214197546244,0.005547588225454092,-0.005402497481554747
0.01728644222021103,0.030366860330104828,0.017611468210816383,0.026870472356677055,0.01728644222021103
-0.012158455327153206,-0.010903937742114067,-0.012101720087230206,-0.011060032062232494,-0.012158455327153206
-0.009002516977488995,0.022522447630763054,0.03078524023294449,0.010563326068222523,0.04653843492269516
-0.03133617341518402,-0.023602649569511414,-0.03116382285952568,-0.025957923382520676,-0.03133617341518402
-0.002880185144022107,-0.0031446260400116444,-0.002696235664188862,-0.0029569086618721485,-0.002880185144022107
-0.010395245626568794,0.022101927548646927,0.049499109387397766,0.01240021176636219,-0.010395245626568794
0.008097203448414803,0.012892307713627815,0.008130467496812344,0.010515119880437851,0.008097203448414803
-0.03867035731673241,-0.037557702511548996,-0.038507185876369476,-0.03727857023477554,-0.03867035731673241
-0.014709016308188438,0.0031988469418138266,-0.014675399288535118,-0.005469401367008686,-0.014709016308188438
-0.03201984614133835,-0.01944061741232872,-0.031937163323163986,-0.02495039813220501,-0.03201984614133835
-0.022702081128954887,-0.022863730788230896,-0.022722220048308372,-0.0225377194583416,-0.022702081128954887
0.009546501561999321,0.014331365004181862,0.009558049030601978,0.012115953490138054,0.009546501561999321
0.03151984512805939,0.03310392051935196,0.03153184801340103,0.032395269721746445,0.03151984512805939
-0.04658117517828941,-0.0257974024862051,-0.04627407714724541,-0.03415116295218468,-0.04658117517828941
0.011995909735560417,0.011983420699834824,0.01199005264788866,0.012014266103506088,0.011995909735560417
-0.008204900659620762,0.016163446009159088,0.0009421895956620574,0.005559552926570177,-0.008204900659620762
-0.0014450645539909601,-0.0014024253468960524,-0.0013793514808639884,-0.0013353517279028893,-0.0014450645539909601
0.005314330104738474,0.00676727294921875,0.005286841187626123,0.006317319814115763,0.005314330104738474
-0.01943434774875641,-0.019211027771234512,-0.019519899040460587,-0.018281154334545135,-0.01943434774875641
0.012293542735278606,0.012307917699217796,0.012328746728599072,0.012343589216470718,0.012293542735278606
0.018812080845236778,0.018332310020923615,0.018786843866109848,0.018803397193551064,0.018812080845236778
-0.0035243192687630653,0.005469381809234619,-0.0034363404847681522,0.00414690189063549,-0.0035243192687630653
0.01761961728334427,0.01371559128165245,0.01754262112081051,0.016189398244023323,0.01761961728334427
0.008430525660514832,0.007632323075085878,0.00840279832482338,0.008153047412633896,0.008430525660514832
0.0039155990816652775,0.0039042981807142496,0.003967234864830971,0.004034746438264847,0.0039155990816652775
-0.048951663076877594,-0.03876057267189026,-0.048784274607896805,-0.040504347532987595,-0.048951663076877594
-0.008159123361110687,0.013371250592172146,-0.00752025842666626,0.001597618218511343,-0.008159123361110687
-0.03871813043951988,-0.03610536828637123,-0.038651201874017715,-0.03726688027381897,-0.03871813043951988
0.003524888539686799,0.007476167753338814,0.0036493276711553335,0.005998698528856039,0.003524888539686799
0.019810672849416733,0.02117370441555977,0.019877580925822258,0.021841345354914665,0.019810672849416733
-0.046356286853551865,-0.04480431601405144,-0.04641091078519821,-0.045258987694978714,-0.046356286853551865
-0.009641188196837902,0.016069304198026657,0.02882206253707409,0.011286197230219841,-0.009641188196837902
0.005206738132983446,-0.0001661420683376491,0.005264833103865385,0.004467905033379793,0.005206738132983446
-0.014306887052953243,-0.018804881721735,-0.014182541519403458,-0.010409972630441189,-0.014306887052953243
0.0010832459665834904,0.0019071403658017516,0.001058394555002451,0.0013792349491268396,0.0010832459665834904
-0.0035061920061707497,0.011439932510256767,-0.0033447998575866222,0.002947911387309432,-0.0035061920061707497
0.01824086159467697,0.027965323999524117,0.018557066097855568,0.026373082771897316,0.01824086159467697
0.0043420190922915936,-0.0030164539348334074,0.0042079440318048,0.0029471206944435835,0.0043420190922915936
-0.012954880483448505,-0.012221943587064743,-0.012951097451150417,-0.012312429025769234,-0.012954880483448505
0.029886482283473015,0.02848229743540287,0.029914550483226776,0.029784642159938812,0.029886482283473015
-0.002825460396707058,-0.012649613432586193,-0.003056005807593465,-0.00388344656676054,-0.002825460396707058
-0.011717201210558414,-0.009813659824430943,-0.011640208773314953,-0.010826118290424347,-0.011717201210558414
-0.012868658639490604,-0.0028798494022339582,-0.012231194414198399,-0.003344031749293208,-0.012868658639490604
-0.022572124376893044,-0.01533974427729845,-0.02262810431420803,-0.018539460375905037,-0.022572124376893044
-0.027376366779208183,-0.002075167605653405,-0.0052930270321667194,-0.01071571372449398,-0.027376366779208183
0.01309819333255291,0.04349857196211815,0.0425710491836071,0.02855229191482067,0.01309819333255291
-0.019037403166294098,-0.012788265012204647,-0.01897360011935234,-0.016972146928310394,-0.019037403166294098
-0.02348996326327324,-0.023067107424139977,-0.023481888696551323,-0.023174811154603958,-0.02348996326327324
0.002008304465562105,-0.008567310869693756,0.0019131540320813656,0.0025795823894441128,0.002008304465562105
0.023654257878661156,0.03730475902557373,0.041639216244220734,0.04254539683461189,0.023654257878661156
-0.015500508248806,-0.00945560447871685,-0.015535463578999043,-0.012923422269523144,-0.015500508248806
-0.0033308234997093678,-0.004511437378823757,-0.003255049232393503,-0.003576940856873989,-0.0033308234997093678
-0.016804272308945656,0.0006785450968891382,-0.016520364210009575,-0.004066400229930878,-0.016804272308945656
0.007533751428127289,0.007434412837028503,0.00749207055196166,0.007664767559617758,0.007533751428127289
-0.026151008903980255,-0.004438299220055342,-0.02510884962975979,-0.011329793371260166,-0.026151008903980255
-0.013935201801359653,-0.013879350386559963,-0.013857336714863777,-0.013942113146185875,-0.013935201801359653
-0.00017346831737086177,-0.00017482387193012983,1.850019361882005e-05,0.007200940977782011,-0.00017346831737086177
-0.022052712738513947,-0.024126816540956497,-0.022111935541033745,-0.02300536073744297,-0.022052712738513947
0.008642255328595638,0.018100768327713013,0.008590422570705414,0.016253545880317688,0.008642255328595638
0.006414161529392004,0.024634994566440582,0.03979409486055374,0.023176373913884163,0.006414161529392004
-0.024319417774677277,-0.02487982250750065,-0.024335134774446487,-0.02377910539507866,-0.024319417774677277
-0.01563318818807602,0.0004998375079594553,-0.015247386880218983,-0.0066748447716236115,-0.01563318818807602
-0.028196973726153374,-0.030772555619478226,-0.028141988441348076,-0.027847550809383392,-0.028196973726153374
0.0026841822545975447,0.002819068031385541,0.002683512168005109,0.002723541809245944,0.0026841822545975447
0.012059508822858334,0.03635912016034126,0.012402107007801533,0.023818496614694595,0.012059508822858334
-0.042162079364061356,-0.024636097252368927,-0.04191551357507706,-0.02539265714585781,-0.042162079364061356
-0.0070326318964362144,-0.004056418780237436,-0.006979493424296379,-0.002837950363755226,-0.0070326318964362144
-0.002198432805016637,-0.003812856040894985,-0.0021408682223409414,0.000746584206353873,-0.002198432805016637
0.01813787966966629,0.02230015955865383,0.018063120543956757,0.021232569590210915,0.01813787966966629
-0.011886762455105782,-0.011483640410006046,-0.011835597455501556,-0.011004827916622162,-0.011886762455105782
0.01167804840952158,0.005044586956501007,0.01177168544381857,0.013594008982181549,0.01167804840952158
-0.00436853151768446,-0.004368524067103863,-0.004398804623633623,-0.004368537571281195,-0.00436853151768446
-0.030344320461153984,-0.00865473784506321,-0.016927314922213554,-0.01359583344310522,-0.030344320461153984
-0.008737911470234394,-0.007499669212847948,-0.008752340450882912,-0.0074318405240774155,-0.008737911470234394
-0.03185105323791504,-0.0346858836710453,-0.031963132321834564,-0.02585533633828163,-0.03185105323791504
-0.0218229778110981,-0.0219685398042202,-0.021898286417126656,-0.021520331501960754,-0.0218229778110981
0.01039853598922491,0.011235756799578667,0.010459729470312595,0.01152576133608818,0.01039853598922491
-0.008777447044849396,-0.008549281395971775,-0.008782690390944481,-0.007846355438232422,-0.008777447044849396
0.0036843707785010338,0.013485593721270561,0.003910512197762728,0.008268165402114391,0.0036843707785010338
-0.019938144832849503,-0.0034675707574933767,-0.019605817273259163,-0.010933159850537777,-0.019938144832849503
0.01995866931974888,0.02004856802523136,0.019826946780085564,0.020649349316954613,0.01995866931974888
0.022586124017834663,0.023036470636725426,0.02260582335293293,0.02706940285861492,0.022586124017834663
-0.03186260536313057,-0.03134875372052193,-0.03178791701793671,-0.03135720267891884,-0.03186260536313057
0.008136396296322346,0.002130225533619523,0.008300208486616611,0.00789952464401722,0.008136396296322346
-0.032224785536527634,-0.005203430075198412,-0.016886528581380844,-0.01650020107626915,-0.032224785536527634
0.018467141315340996,0.04928313568234444,0.02358078770339489,0.033134814351797104,0.018467141315340996
0.0011609737994149327,0.018901506438851357,0.0010997338686138391,0.013925202190876007,0.0011609737994149327
-0.008325014263391495,-0.008334411308169365,-0.008364998735487461,-0.00832043495029211,-0.008325014263391495
-0.02260548435151577,-0.02869025617837906,-0.022542446851730347,-0.023906400427222252,-0.02260548435151577
-0.034412965178489685,-0.022464724257588387,-0.03407629206776619,-0.022976253181695938,-0.034412965178489685
0.0013256859965622425,0.0005312270950525999,0.0013044079532846808,0.0017961481353268027,0.0013256859965622425
-0.0008066832670010626,0.00636343564838171,-0.0008649571682326496,0.00230058073066175,-0.0008066832670010626
0.02619486302137375,0.02400469221174717,0.026153117418289185,0.026153909042477608,0.02619486302137375
0.025898974388837814,0.0338219590485096,0.026048783212900162,0.030388211831450462,0.025898974388837814
0.0009890353539958596,0.025720199570059776,0.0012426954926922917,0.011868096888065338,0.0009890353539958596
0.0224548801779747,0.021851541474461555,0.022365370765328407,0.022824889048933983,0.0224548801779747
0.027384396642446518,0.024798832833766937,0.027263594791293144,0.02696978487074375,0.027384396642446518
-0.016305357217788696,-0.0019304471788927913,-0.01627602055668831,-0.006614943966269493,-0.016305357217788696
-0.020882129669189453,-0.009744159877300262,-0.020678402855992317,-0.016075963154435158,-0.020882129669189453
0.004173804074525833,0.020681703463196754,0.004250951576977968,0.013551506213843822,0.004173804074525833
0.0058611794374883175,-0.0009521028259769082,0.005791330710053444,0.004296821542084217,0.0058611794374883175
0.015505894087255001,0.02690771408379078,0.015565795823931694,0.02315579727292061,0.015505894087255001
-0.0325029082596302,-0.007188664749264717,-0.032368581742048264,-0.018927820026874542,-0.0325029082596302
-0.02661401778459549,-0.032923340797424316,-0.02653375454246998,-0.022815821692347527,-0.02661401778459549
0.02302425540983677,0.03095322847366333,0.022933291271328926,0.026157138869166374,0.02302425540983677
0.0004196451627649367,-0.007632546592503786,0.00035436986945569515,-0.0005255512660369277,0.0004196451627649367
-0.022589556872844696,-0.03094765916466713,-0.022546954452991486,-0.023108934983611107,-0.022589556872844696
-0.01541954092681408,-0.013606896623969078,-0.015355878509581089,-0.014050140976905823,-0.01541954092681408
-0.019565939903259277,4.31891530752182e-05,-0.01381400041282177,-0.002213448053225875,-0.019565939903259277
0.008416488766670227,0.026752226054668427,0.008763215504586697,0.021461334079504013,0.008416488766670227
0.011245147325098515,0.0148615138605237,0.011220460757613182,0.013540070503950119,0.011245147325098515
0.0024577495642006397,0.01788017526268959,0.002478432608768344,0.01833946816623211,0.0024577495642006397
0.014313953928649426,0.030763277783989906,0.014350290410220623,0.022461725398898125,0.014313953928649426
-0.005970614962279797,0.008612819015979767,-0.00573419826105237,0.004779545124620199,-0.005970614962279797
-0.0048303911462426186,0.00688211852684617,-0.004674228839576244,0.0032126784790307283,-0.0048303911462426186
-0.016806304454803467,0.00990391243249178,0.015138878487050533,-1.2189210792712402e-05,-0.016806304454803467
-0.022280843928456306,-0.0220642052590847,-0.022303259000182152,-0.02124790847301483,-0.022280843928456306
0.002496834611520171,-0.002113690599799156,0.0025679622776806355,0.0003479088773019612,0.002496834611520171
-0.014401882886886597,-0.009907495230436325,-0.0142735056579113,-0.010137481614947319,-0.014401882886886597
0.01961074396967888,0.024580834433436394,0.020049070939421654,0.022996723651885986,0.01961074396967888
0.01210833340883255,0.019528454169631004,0.012163673527538776,0.016584251075983047,0.01210833340883255
-0.019573509693145752,-0.017229914665222168,-0.01951119489967823,-0.015162442810833454,-0.019573509693145752
0.009849254973232746,0.010936504229903221,0.009994286112487316,0.010942014865577221,0.009849254973232746
-0.008097696118056774,0.01247156411409378,-0.007969595491886139,0.0023848097771406174,-0.008097696118056774
0.013946542516350746,0.013679529540240765,0.01393827237188816,0.014206751249730587,0.013946542516350746
-0.012491317465901375,-0.0038948238361626863,-0.012349984608590603,-0.007338847033679485,-0.012491317465901375
0.005100364796817303,0.00607100035995245,0.005179900210350752,0.005624079145491123,0.005100364796817303
0.0049785166047513485,0.002539787208661437,0.005013504531234503,0.004016653634607792,0.0049785166047513485
0.021849345415830612,0.03281262144446373,0.02185172401368618,0.028666209429502487,0.021849345415830612
0.004099378362298012,0.011865656822919846,0.004716354887932539,0.011283893138170242,0.004099378362298012
0.0087252426892519,0.008850912563502789,0.008783400990068913,0.008762247860431671,0.0087252426892519
-0.033940427005290985,-0.0006492030224762857,-0.023173019289970398,-0.01869039610028267,-0.033940427005290985
0.025163009762763977,0.02106955461204052,0.025195147842168808,0.024420158937573433,0.025163009762763977
0.019333159551024437,0.010567286983132362,0.019361944869160652,0.018711082637310028,0.019333159551024437
-0.026140065863728523,-0.02727406471967697,-0.02619609422981739,-0.02451978251338005,-0.026140065863728523
-0.003646361641585827,-0.0038905928377062082,-0.0036813062615692616,-0.00352421123534441,-0.003646361641585827
0.0022472303826361895,-0.0023560519330203533,0.0022900919429957867,0.001800438272766769,0.0022472303826361895
0.004585674032568932,0.006216694600880146,0.004643694963306189,0.00622178241610527,0.004585674032568932
-0.007456391584128141,-0.007140519097447395,-0.007445138413459063,-0.006813843734562397,-0.007456391584128141
-0.00031946756644174457,0.007644930388778448,-0.0001351194950984791,0.003459817497059703,-0.00031946756644174457
0.0014126067981123924,-0.0009794584475457668,0.0014439469669014215,0.00041746566421352327,0.0014126067981123924
0.015091232024133205,0.022826606407761574,0.015418170019984245,0.02331550419330597,0.015091232024133205
0.02624307945370674,0.029137374833226204,0.026272930204868317,0.0316876545548439,0.02624307945370674
0.02141442894935608,0.04081769660115242,0.022104406729340553,0.03254574537277222,0.02141442894935608
-0.03369765356183052,-0.0272767823189497,-0.03372349217534065,-0.03084043599665165,-0.03369765356183052
-0.026792382821440697,-0.001126341987401247,-0.019097382202744484,-0.011491643264889717,-0.026792382821440697
0.0031050739344209433,0.016436347737908363,0.0031543560326099396,0.00932556577026844,0.0031050739344209433
-0.014842512086033821,0.005381058435887098,-0.014542910270392895,-0.004187459126114845,-0.014842512086033821
0.03005889430642128,0.026014432311058044,0.030242983251810074,0.03375987708568573,0.03005889430642128
-0.02866259030997753,-0.02903027832508087,-0.028619591146707535,-0.028638122603297234,-0.02866259030997753
-0.018215499818325043,-0.014191281981766224,-0.01836060918867588,-0.016125312075018883,-0.018215499818325043
0.02038840390741825,0.026911234483122826,0.020737504586577415,0.02380240522325039,0.02038840390741825
-0.02710570953786373,-0.009203818626701832,-0.023509038612246513,-0.0103376479819417,-0.02710570953786373
0.02250407449901104,0.02309749834239483,0.022657964378595352,0.022946489974856377,0.02250407449901104
-0.00034746815799735487,0.0037078503519296646,-0.0002859612868633121,0.0012344390852376819,-0.00034746815799735487
0.011038961820304394,0.00894156564027071,0.010942533612251282,0.0107590826228261,0.011038961820304394
0.012686796486377716,0.01407773420214653,0.012711932882666588,0.014013613574206829,0.012686796486377716
-0.03240940347313881,-0.02787863463163376,-0.03220482915639877,-0.029174523428082466,-0.03240940347313881
-0.004413394257426262,-0.004729047417640686,-0.00454253563657403,-0.004541734233498573,-0.004413394257426262
-0.021363776177167892,-0.020771833136677742,-0.021351037546992302,-0.019082926213741302,-0.021363776177167892
0.004850953351706266,0.004041838925331831,0.0048166788183152676,0.004560112953186035,0.004850953351706266
-0.015112048014998436,-0.00849535595625639,-0.015133660286664963,-0.01252681203186512,-0.015112048014998436
-0.025899004191160202,-0.005206688307225704,-0.025731151923537254,-0.010179547592997551,-0.025899004191160202
0.0215886440128088,0.030914125964045525,0.021597685292363167,0.025030845776200294,0.0215886440128088
-0.0017580242129042745,0.022825999185442924,2.726794446061831e-05,0.011802262626588345,0.14837495982646942
-0.03293536603450775,-0.01994343101978302,-0.032858435064554214,-0.02555590122938156,-0.03293536603450775
-0.0035598892718553543,0.0025881396140903234,-0.003507912391796708,0.003895385656505823,-0.0035598892718553543
0.02199432998895645,0.02200361341238022,0.02193235047161579,0.021996786817908287,0.02199432998895645
0.030116146430373192,0.043187085539102554,0.030312420800328255,0.03648916631937027,0.030116146430373192
-0.0012830153573304415,0.013234127312898636,-0.0011003529652953148,0.009205237030982971,-0.0012830153573304415
0.013798048719763756,0.013357182964682579,0.013850674964487553,0.013783247210085392,0.013798048719763756
-0.033474862575531006,-0.037624042481184006,-0.033523090183734894,-0.03420687094330788,-0.033474862575531006
-0.005921005271375179,-0.01823263242840767,-0.005849645007401705,-0.006421604659408331,-0.005921005271375179
-0.02415238879621029,-0.02317269705235958,-0.02410832792520523,-0.023699581623077393,-0.02415238879621029
0.0016061619389802217,-0.003861584234982729,0.0016787652857601643,0.0003290199674665928,0.0016061619389802217
0.021365923807024956,0.03953777998685837,0.02143825590610504,0.0327489860355854,0.021365923807024956
-0.024424824863672256,-0.028059719130396843,-0.024470871314406395,-0.024900175631046295,-0.024424824863672256
-0.010370089672505856,-0.01809317246079445,-0.01034932117909193,-0.012031413614749908,-0.010370089672505856
-0.028592843562364578,-0.019917303696274757,-0.028548017144203186,-0.0242238137871027,-0.028592843562364578
0.029597681015729904,0.0361417792737484,0.0295866746455431,0.03490104153752327,0.029597681015729904
0.011747099459171295,0.03438320383429527,0.0119314668700099,0.021416736766695976,0.011747099459171295
0.00275757466442883,0.0163708608597517,0.002836141735315323,0.009210254997015,0.00275757466442883
-0.00733855040743947,0.006357348989695311,-0.007147681899368763,0.0029338786844164133,-0.00733855040743947
0.0008091560448519886,0.004930910188704729,0.0008707555825822055,0.003199273254722357,0.0008091560448519886
-0.02292024716734886,0.0036040141712874174,0.029834294691681862,-0.0021746642887592316,-0.02292024716734886
-0.039459530264139175,-0.031277962028980255,-0.039027970284223557,-0.034832973033189774,-0.039459530264139175
0.0031676124781370163,0.003143726149573922,0.0032804077491164207,0.003409660654142499,0.0031676124781370163
-0.03087449260056019,-0.023733505979180336,-0.030793271958827972,-0.02472681738436222,-0.03087449260056019
0.018470358103513718,0.02829902246594429,0.018828026950359344,0.026077257469296455,0.018470358103513718
-0.02611270174384117,-0.024346228688955307,-0.026203623041510582,-0.024707907810807228,-0.02611270174384117
-0.0029449446592479944,0.006178873125463724,-0.002641342580318451,0.0027157648000866175,-0.0029449446592479944
-0.001035787514410913,0.0020928012672811747,-0.0010767305502668023,0.00036228352109901607,-0.001035787514410913
0.0204456839710474,0.01550769992172718,0.02066584676504135,0.020650463178753853,0.0204456839710474
0.022753827273845673,0.022678447887301445,0.022557111456990242,0.02438393607735634,0.022753827273845673
-0.012505724094808102,0.009693913161754608,-0.012341328896582127,-0.0018804338760674,-0.012505724094808102
0.00333300419151783,0.002879434498026967,0.0033454052172601223,0.0030900209676474333,0.00333300419151783
0.021953297778964043,0.03655800223350525,0.022349417209625244,0.02997070737183094,0.021953297778964043
0.030300771817564964,0.031059758737683296,0.030341139063239098,0.03056388534605503,0.030300771817564964
0.008189189247786999,0.012091935612261295,0.008353742770850658,0.01056781318038702,0.008189189247786999
-0.02294018119573593,-0.030015984550118446,-0.022819317877292633,-0.022392205893993378,-0.02294018119573593
-0.00344511354342103,0.008141599595546722,-0.0030971660744398832,0.002943710656836629,-0.00344511354342103
0.008837821893393993,0.04173588007688522,0.03982238844037056,0.025928787887096405,0.008837821893393993
0.020444944500923157,0.017392117530107498,0.02048816718161106,0.019326571375131607,0.020444944500923157
-0.02565949037671089,-0.00040258190711028874,-0.015004852786660194,-0.01071674469858408,-0.02565949037671089
0.014647677540779114,0.01563457027077675,0.014703383669257164,0.015653708949685097,0.014647677540779114
0.025429490953683853,0.022093968465924263,0.025503970682621002,0.02490103617310524,0.025429490953683853
-0.027460932731628418,-0.02170795015990734,-0.027604101225733757,-0.024386074393987656,-0.027460932731628418
-0.014711771160364151,-0.017333250492811203,-0.014715354889631271,-0.015354050323367119,-0.014711771160364151
-0.01877669058740139,-0.009152425453066826,-0.018631886690855026,-0.01318914070725441,-0.01877669058740139
-0.030569961294531822,-0.007893010042607784,-0.02729903906583786,-0.013738220557570457,-0.030569961294531822
-0.003443538211286068,-0.00025753575027920306,-0.003546674968674779,-0.00184249400626868,-0.003443538211286068
0.04250723868608475,0.04169197380542755,0.042492542415857315,0.042235665023326874,0.04250723868608475
-0.013728437945246696,0.03337022289633751,0.060220975428819656,0.011746733449399471,0.3641478717327118
0.025290105491876602,0.022300485521554947,0.02525521069765091,0.024664945900440216,0.025290105491876602
0.0037423803005367517,0.0035611800849437714,0.0038071381859481335,0.003700616303831339,0.0037423803005367517
0.01252067368477583,0.021495789289474487,0.01271155197173357,0.017411815002560616,0.01252067368477583
-0.0018631615675985813,0.0007321839802898467,-0.001916519715450704,9.358786337543279e-05,-0.0018631615675985813
-0.01621704176068306,-0.015955086797475815,-0.016287773847579956,-0.012533246539533138,-0.01621704176068306
0.0031586538534611464,0.004796951077878475,0.0032259186264127493,0.004353860858827829,0.0031586538534611464
0.014821043238043785,0.005638726055622101,0.014929438941180706,0.014378223568201065,0.014821043238043785
0.004285051487386227,0.005148093216121197,0.0042457482777535915,0.004674348048865795,0.004285051487386227
0.003934788051992655,0.005391265265643597,0.00413703266531229,0.005151292309165001,0.003934788051992655
0.006965503096580505,0.00021662020299118012,0.00714980810880661,0.008182208053767681,0.006965503096580505
-0.0055009592324495316,0.0055666761472821236,-0.005404608324170113,-4.75199703942053e-05,-0.0055009592324495316
-0.019022008404135704,0.001094760256819427,-0.018977822735905647,-0.006402199622243643,-0.019022008404135704
-0.03115386702120304,-0.028064901009202003,-0.03102411888539791,-0.029054220765829086,-0.03115386702120304
-0.031135929748415947,-0.03092188760638237,-0.031116055324673653,-0.03067009709775448,-0.031135929748415947
-0.019529569894075394,-0.013893064111471176,-0.019589737057685852,-0.015545805916190147,-0.019529569894075394
-0.011472704820334911,-0.01717348024249077,-0.011413699947297573,-0.0133841997012496,-0.011472704820334911
-0.011857894249260426,0.013864561915397644,0.003000848926603794,0.005836791824549437,-0.011857894249260426
0.020792130380868912,0.02043268084526062,0.021008402109146118,0.022354483604431152,0.020792130380868912
-0.006846051663160324,0.033804554492235184,0.056785259395837784,0.015226447023451328,0.16968141496181488
-0.03071511723101139,-0.030130401253700256,-0.0307061318308115,-0.030228106305003166,-0.03071511723101139
0.007286546751856804,0.04745350778102875,0.03791605681180954,0.02689874917268753,0.3871447443962097
0.02320198528468609,0.044904518872499466,0.023654602468013763,0.03317910060286522,0.02320198528468609
-0.01776234246790409,-0.017846211791038513,-0.017812589183449745,-0.017745619639754295,-0.01776234246790409
-0.00017128675244748592,0.006916173733770847,-0.00018904996977653354,0.003602588316425681,-0.00017128675244748592
-0.036596447229385376,-0.02827972173690796,-0.035187724977731705,-0.023928062990307808,-0.036596447229385376
-0.013611359521746635,0.0015776940854266286,-0.013640197925269604,-0.005437716841697693,-0.013611359521746635
-0.004728327970951796,0.03450743481516838,0.06216369569301605,0.01860952377319336,-0.004728327970951796
0.01861916109919548,0.018892886117100716,0.018632765859365463,0.018620064482092857,0.01861916109919548
0.01432811189442873,0.020788148045539856,0.014687073417007923,0.023309102281928062,0.01432811189442873
-0.0030777384527027607,-0.0031556952744722366,-0.003113045357167721,-0.002884657820686698,-0.0030777384527027607
0.02904261089861393,0.03773711621761322,0.02904658205807209,0.034400638192892075,0.02904261089861393
-0.012669568881392479,0.005377175286412239,-0.012631583958864212,-0.0017310748808085918,-0.012669568881392479
-0.0014246421633288264,-0.0026455114129930735,-0.0014905723510310054,-0.002354155760258436,-0.0014246421633288264
-0.03791867569088936,-0.02996530942618847,-0.037939831614494324,-0.03327389061450958,-0.03791867569088936
0.021883709356188774,0.015074118971824646,0.02187773771584034,0.02130747213959694,0.021883709356188774
0.02317517064511776,0.023589231073856354,0.023235192522406578,0.023114806041121483,0.02317517064511776
-0.037734393030405045,-0.03272212669253349,-0.03763896971940994,-0.03179236128926277,-0.037734393030405045
0.004523358307778835,0.004741600714623928,0.004669730085879564,0.006049466785043478,0.004523358307778835
-0.02237781137228012,-0.021372701972723007,-0.022503562271595,-0.021868295967578888,-0.02237781137228012
0.004004261922091246,0.017434651032090187,0.004015629645437002,0.013873916119337082,0.004004261922091246
0.021120183169841766,0.03222035616636276,0.021472349762916565,0.027973763644695282,0.021120183169841766
0.011565854772925377,0.009540073573589325,0.011493057012557983,0.01124884095042944,0.011565854772925377
-0.015072979964315891,-0.0179790947586298,-0.015201081521809101,-0.01580793410539627,-0.015072979964315891
-0.01580771990120411,-0.016104666516184807,-0.015810731798410416,-0.01585129089653492,-0.01580771990120411
0.018890464678406715,0.016890496015548706,0.01891356334090233,0.018312500789761543,0.018890464678406715
0.02048991248011589,0.041360098868608475,0.02051599696278572,0.028934910893440247,0.02048991248011589
0.021007003262639046,0.025476230308413506,0.021114075556397438,0.023775344714522362,0.021007003262639046
0.003312073415145278,0.006662117782980204,0.0033524956088513136,0.004572697449475527,0.003312073415145278
-0.0003992117417510599,0.00022283554426394403,-0.0003335237270221114,-0.00024079745344351977,-0.0003992117417510599
0.0174914188683033,0.020243555307388306,0.017539791762828827,0.018732411786913872,0.0174914188683033
0.02523370087146759,0.023696597665548325,0.025174522772431374,0.02479279227554798,0.02523370087146759
-0.0443916954100132,-0.044261831790208817,-0.04439716786146164,-0.04432246461510658,-0.0443916954100132
0.010125947184860706,0.00928379688411951,0.01010681502521038,0.009911473840475082,0.010125947184860706
0.015220687724649906,0.009922944940626621,0.015303187072277069,0.013546569272875786,0.015220687724649906
-0.01695987954735756,-0.0036770664155483246,-0.01675293780863285,-0.009633701294660568,-0.01695987954735756
-0.014663382433354855,0.00733018945902586,-0.014638975262641907,-0.0011814626632258296,-0.014663382433354855
-0.00047993549378588796,0.010431967675685883,0.00023262655304279178,0.010635530576109886,-0.00047993549378588796
0.020045695826411247,0.019952500239014626,0.020106690004467964,0.01984783262014389,0.020045695826411247
0.017779624089598656,0.024968663230538368,0.017701851204037666,0.02106867916882038,0.017779624089598656
-0.0029588532634079456,-0.0003258248034399003,-0.0029147276654839516,-0.0007206497830338776,-0.0029588532634079456
0.023946348577737808,0.019351614639163017,0.023920517414808273,0.022693423554301262,0.023946348577737808
0.010092731565237045,0.012002993375062943,0.01003691740334034,0.010934146121144295,0.010092731565237045
0.01230879221111536,0.0124816307798028,0.012367299757897854,0.012397737242281437,0.01230879221111536
0.013077465817332268,0.009926681406795979,0.013198698870837688,0.01603139005601406,0.013077465817332268
0.008423179388046265,0.006360869389027357,0.008395791053771973,0.007867292501032352,0.008423179388046265
0.00224329624325037,0.004878573585301638,0.0020653554238379,0.004469229839742184,0.00224329624325037
-0.0006757079972885549,0.004978899843990803,-0.00060487404698506,0.0037339399568736553,-0.0006757079972885549
-0.05018744245171547,-0.03154325857758522,-0.04981459304690361,-0.04004381224513054,-0.05018744245171547
0.01606789417564869,0.01296196598559618,0.01614701934158802,0.016541453078389168,0.01606789417564869
0.006996276788413525,0.006875088904052973,0.00700454181060195,0.007159424014389515,0.006996276788413525
-0.022744836285710335,-0.004261186812072992,-0.02240517921745777,-0.012471451424062252,-0.022744836285710335
-0.01545583363622427,-0.014372547157108784,-0.015449248254299164,-0.014992865733802319,-0.01545583363622427
-0.01412179134786129,-0.008071238175034523,-0.014118187129497528,-0.01063218992203474,-0.01412179134786129
-0.011070240288972855,-0.01256623025983572,-0.01086567621678114,-0.008221786469221115,-0.011070240288972855
-0.015853704884648323,0.007535044569522142,0.02884240262210369,0.004437242168933153,-0.015853704884648323
-0.019455352798104286,-0.0211333017796278,-0.019359324127435684,-0.01965627446770668,-0.019455352798104286
-0.032358262687921524,-0.03073226287961006,-0.03226468712091446,-0.03129313513636589,-0.032358262687921524
-0.013328133150935173,-0.012266608886420727,-0.01324335765093565,-0.007349190767854452,-0.013328133150935173
0.017857303842902184,0.015610412694513798,0.018144823610782623,0.02353242039680481,0.017857303842902184
-0.030412640422582626,-0.029471389949321747,-0.030508140102028847,-0.029261557385325432,-0.030412640422582626
-0.012958008795976639,-0.012344893999397755,-0.013005276210606098,-0.012616475112736225,-0.012958008795976639
-0.008823824115097523,0.0036765080876648426,-0.008783220313489437,-0.002397143980488181,-0.008823824115097523
-0.03625645115971565,-0.027515172958374023,-0.03619321808218956,-0.02674006298184395,-0.03625645115971565
-0.000260960659943521,0.005309057421982288,-0.0002822146052494645,0.00243365834467113,-0.000260960659943521
-0.021254543215036392,-0.013004381209611893,-0.021160589531064034,-0.01562700793147087,-0.021254543215036392
-0.03209345415234566,-0.034108567982912064,-0.03222773224115372,-0.032271187752485275,-0.03209345415234566
0.014446914196014404,0.014594953507184982,0.01452234573662281,0.014642824418842793,0.014446914196014404
-0.007341864053159952,-0.0012587085366249084,-0.007355382200330496,-0.004150004126131535,-0.007341864053159952
-0.03266259655356407,-0.012740183621644974,-0.03228410333395004,-0.02022194117307663,-0.03266259655356407
0.0045935590751469135,0.008013477548956871,0.004580717533826828,0.007018313277512789,0.0045935590751469135
0.009618175216019154,0.010226511396467686,0.009781834669411182,0.009964276105165482,0.009618175216019154
0.02010032720863819,0.027688229456543922,0.020160479471087456,0.023921029642224312,0.02010032720863819
-0.03104965016245842,0.005270840134471655,0.015077037736773491,-0.011737219989299774,0.1254081130027771
0.003357324982061982,0.002891199430450797,0.003262532874941826,0.003238836070522666,0.003357324982061982
0.004434394184499979,0.004531136713922024,0.004401251673698425,0.004578795749694109,0.004434394184499979
-0.027394646778702736,-0.026434605941176414,-0.02728327177464962,-0.026974519714713097,-0.027394646778702736
0.011944889090955257,0.03173576295375824,0.012140347622334957,0.021181002259254456,0.011944889090955257
-0.031870268285274506,0.0038706257473677397,0.003560491604730487,-0.012156878598034382,-0.031870268285274506
0.02408534660935402,0.009643375873565674,0.023992177098989487,0.02296110987663269,0.02408534660935402
0.01603807881474495,0.017133144661784172,0.01600336655974388,0.019764026626944542,0.01603807881474495
0.023140335455536842,0.024231603369116783,0.023225845769047737,0.023618552833795547,0.023140335455536842
0.025135943666100502,0.02626192383468151,0.025059809908270836,0.026304185390472412,0.025135943666100502
0.0026837936602532864,0.005948998965322971,0.00266106310300529,0.00485228793695569,0.0026837936602532864
0.005523728206753731,0.006241803988814354,0.0054298038594424725,0.005778590217232704,0.005523728206753731
0.009724573232233524,0.024632927030324936,0.009722310118377209,0.01794428937137127,0.009724573232233524
-0.015069188550114632,-0.008884193375706673,-0.014861834235489368,-0.011353624053299427,-0.015069188550114632
-0.013376076705753803,-0.004773355089128017,-0.013475615531206131,-0.008252913132309914,-0.013376076705753803
-0.0025932821445167065,0.011625665239989758,-0.0025308793410658836,0.005292141810059547,-0.0025932821445167065
-0.017222020775079727,-0.0027971374802291393,-0.017275450751185417,-0.007823255844414234,-0.017222020775079727
0.022359194234013557,0.03314831480383873,0.02241787686944008,0.02841857075691223,0.022359194234013557
-0.0198447797447443,-0.020620672032237053,-0.019722960889339447,-0.02008759044110775,-0.0198447797447443
-0.014056202955543995,-0.014373867772519588,-0.014155851677060127,-0.012573610059916973,-0.014056202955543995
-0.02362830378115177,-0.004417986609041691,-0.02344806306064129,-0.014574372209608555,-0.02362830378115177
0.028651054948568344,0.031608279794454575,0.028640108183026314,0.03060038946568966,0.028651054948568344
0.02023724839091301,0.046340275555849075,0.02809719182550907,0.036697644740343094,0.02023724839091301
-0.015820661559700966,-0.01391445193439722,-0.015612207353115082,-0.01482552569359541,-0.015820661559700966
-0.00218760734423995,0.017005935311317444,-0.0021045415196567774,0.007045942358672619,-0.00218760734423995
-0.022296883165836334,-0.023534050211310387,-0.022312698885798454,-0.022722048684954643,-0.022296883165836334
-0.028311163187026978,-0.014069496653974056,-0.02795480564236641,-0.01781570538878441,-0.028311163187026978
0.006891090422868729,0.018989259377121925,0.006927878130227327,0.012990236282348633,0.006891090422868729
-0.024963349103927612,-0.02499314770102501,-0.02500297501683235,-0.024966588243842125,-0.024963349103927612
-0.0297489482909441,-0.028012342751026154,-0.029821841046214104,-0.027891993522644043,-0.0297489482909441
-0.0006001793080940843,0.001309591461904347,-0.0006311832112260163,0.0008228623191826046,-0.0006001793080940843
-0.0007926443940959871,0.004958612844347954,-0.000630231574177742,0.003595834132283926,-0.0007926443940959871
0.02066020853817463,0.02445322647690773,0.02071637660264969,0.02296524867415428,0.02066020853817463
0.028052786365151405,0.027456700801849365,0.02806396223604679,0.027926696464419365,0.028052786365151405
-0.019637415185570717,0.010431548580527306,0.01748303696513176,-0.0020089552272111177,-0.019637415185570717
0.0185674037784338,0.017366226762533188,0.01850160025060177,0.018334317952394485,0.0185674037784338
0.0020928634330630302,0.027243223041296005,0.04310184344649315,0.019646504893898964,0.0020928634330630302
-0.01000602263957262,-0.008669208735227585,-0.00977033656090498,-0.009484567679464817,-0.01000602263957262
0.00911122839897871,0.07292887568473816,0.11640573292970657,0.03940020874142647,0.2304610311985016
-0.03435622528195381,-0.007633121218532324,-0.010199486277997494,-0.01455497182905674,-0.03435622528195381
-0.0034255064092576504,-0.003726246999576688,-0.0033379709348082542,-0.0017486738506704569,-0.0034255064092576504
0.025254450738430023,0.021961739286780357,0.025362513959407806,0.02490103244781494,0.025254450738430023
-0.009019503369927406,-0.008437693119049072,-0.008773812092840672,-0.008196092210710049,-0.009019503369927406
0.01273336261510849,0.012186133302748203,0.012674985453486443,0.012558946385979652,0.01273336261510849
0.0002774106396827847,0.0005480815889313817,0.00032834106241352856,0.00033809064188972116,0.0002774106396827847
-0.02781808376312256,-0.0320264957845211,-0.027532236650586128,-0.02572978287935257,-0.02781808376312256
-0.025632135570049286,-0.026918048039078712,-0.02563878335058689,-0.02566416747868061,-0.025632135570049286
-0.0010852813720703125,0.020053517073392868,0.022574327886104584,0.015105348080396652,-0.0010852813720703125
-0.0032431455329060555,-0.0072972653433680534,-0.0031790006905794144,-0.003874444868415594,-0.0032431455329060555
-0.01662912219762802,-0.018919674679636955,-0.016450095921754837,-0.015980662778019905,-0.01662912219762802
0.00645835604518652,-0.00011299135076114908,0.0066127111203968525,0.007891143672168255,0.00645835604518652
-0.031991418451070786,-0.02199399657547474,-0.03189216926693916,-0.02727164514362812,-0.031991418451070786
-0.00471647409722209,0.0014558981638401747,-0.00483492249622941,-0.0020328250247985125,-0.00471647409722209
-0.009678242728114128,-0.010017863474786282,-0.009680381044745445,-0.009138110093772411,-0.009678242728114128
-0.03880828619003296,-0.03744248300790787,-0.03874823823571205,-0.0361473448574543,-0.03880828619003296
0.002613323973491788,0.0049261171370744705,0.0027371325995773077,0.003912010230123997,0.002613323973491788
0.002027926268056035,0.006507330108433962,0.001981644192710519,0.004825271666049957,0.002027926268056035
0.0013148485450074077,0.005432928912341595,0.001767492271028459,0.006764819845557213,0.0013148485450074077
-0.013617058284580708,-0.0034799149725586176,-0.013721335679292679,-0.007968918420374393,-0.013617058284580708
0.027533000335097313,0.01654633693397045,0.02754676342010498,0.027231033891439438,0.027533000335097313
0.026068242266774178,0.03183025121688843,0.02608371712267399,0.027779461815953255,0.026068242266774178
0.007719812914729118,0.001596003188751638,0.007720788940787315,0.005536912940442562,0.007719812914729118
-0.013871327973902225,0.007137124892324209,0.014239167794585228,0.0028210366144776344,-0.013871327973902225
-0.003953024744987488,0.005152356810867786,-0.003715340280905366,0.007282778155058622,-0.003953024744987488
0.025595810264348984,0.025614673271775246,0.025638479739427567,0.0257025845348835,0.025595810264348984
-0.005884910933673382,-0.00208280305378139,-0.005811506416648626,-0.0031426039058715105,-0.005884910933673382
-0.020641155540943146,0.019939415156841278,0.05644002556800842,0.004830596968531609,-0.020641155540943146
0.024004042148590088,0.0243927463889122,0.023862378671765327,0.0245660413056612,0.024004042148590088
-0.021893860772252083,-0.021712543442845345,-0.021978164091706276,-0.020226215943694115,-0.021893860772252083
-0.009531374089419842,-0.014023315161466599,-0.009339788928627968,-0.008052579127252102,-0.009531374089419842
0.029300950467586517,0.02832006849348545,0.029303468763828278,0.029344016686081886,0.029300950467586517
-0.01629755087196827,-0.014314666390419006,-0.01623525284230709,-0.012720859609544277,-0.01629755087196827
0.004812838975340128,0.0049244798719882965,0.005009516607969999,0.004834535997360945,0.004812838975340128
-0.005458742380142212,-0.008509142324328423,-0.005299317184835672,-0.0014843884855508804,-0.005458742380142212
-0.0255554411560297,-0.021826110780239105,-0.02553742751479149,-0.02377953939139843,-0.0255554411560297
-0.029308287426829338,-0.017997996881604195,-0.02927856147289276,-0.019343165680766106,-0.029308287426829338
0.01604311913251877,0.015578081831336021,0.016019806265830994,0.01595272868871689,0.01604311913251877
-0.003948007244616747,-0.002288262825459242,-0.0039870901964604855,-0.0027331511955708265,-0.003948007244616747
0.008118703030049801,0.010179538279771805,0.008126785047352314,0.008616465143859386,0.008118703030049801
0.016242390498518944,0.03756042197346687,0.016483180224895477,0.029150214046239853,0.016242390498518944
0.00548649113625288,-0.011250763200223446,0.005555933807045221,0.0017014340264722705,0.00548649113625288
-0.010774048045277596,-0.015807457268238068,-0.01068141870200634,-0.01048258226364851,-0.010774048045277596
0.010586311109364033,0.012143312953412533,0.010575613938272,0.011007425375282764,0.010586311109364033
0.026120897382497787,0.04725278541445732,0.026335664093494415,0.03766041621565819,0.026120897382497787
0.0068863932974636555,0.014356336556375027,0.007417670451104641,0.01250512432307005,0.0068863932974636555
-0.005925929173827171,-0.0070206900127232075,-0.005793954711407423,-0.005873978603631258,-0.005925929173827171
-0.039423055946826935,-0.023232456296682358,-0.039143119007349014,-0.0305857602506876,-0.039423055946826935
-0.026018941774964333,-0.02228083647787571,-0.02606356143951416,-0.023234670981764793,-0.026018941774964333
-0.0022161181550472975,0.030242444947361946,0.06300996989011765,0.021089281886816025,-0.0022161181550472975

